Mining Statistically Significant Attribute Associations in Attributed Graphs

Recently, graphs have been widely used to represent many different kinds of real world data or observations such as social networks, protein-protein networks, road networks, and so on. In many cases, each node in a graph is associated with a set of its attributes and it is critical to not only consider the link structure of a graph but also use the attribute information to achieve more meaningful results in various graph mining tasks. Most previous works with attributed graphs take into ac- count attribute relationships only between individually connected nodes. However, it should be greatly valuable to find out which sets of attributes are associated with each other and whether they are statistically significant or not. Mining such significant associations, we can uncover novel relationships among the sets of attributes in the graph. We propose an algorithm that can find those attribute associations efficiently and effectively, and show experimental results that confirm the high applicability of the proposed algorithm.

==> chart/DBLP_subgraph_density.csv <==
topic,nodes,density
DM/ML,2657,0.004432
OS,395,0.027154
Theory,1700,0.011590
Security,758,0.014956


==> chart/prediction_result_2_roc.csv <==
threshold,jacc_tpr,jacc_fpr,jacc_prec,jacc_recall,jacc_fmeasure,jacc_sig_tpr,jacc_sig_fpr,jacc_sig_prec,jacc_sig_recall,jacc_sig_fmeasure,jacc_freq_tpr,jacc_freq_fpr,jacc_freq_prec,jacc_freq_recall,jacc_freq_fmeasure
0.0,1.0,1.0,0.5002388915432394,1.0,0.8334660085973572,1.0,1.0,0.5002388915432394,1.0,0.8334660085973572,1.0,1.0,0.5002388915432394,1.0,0.8334660085973572
0.001001001001001001,0.5931232091690545,0.08938814531548757,0.8691392582225332,0.5931232091690545,0.633350331463539,0.720152817574021,0.1806883365200765,0.799575821845175,0.720152817574021,0.7347495614889885,0.8089780324737345,0.4268642447418738,0.6548125241592578,0.8089780324737345,0.7725987412204688
0.002002002002002002,0.5931232091690545,0.08938814531548757,0.8691392582225332,0.5931232091690545,0.633350331463539,0.7139446036294174,0.17638623326959846,0.802038626609442,0.7139446036294174,0.72998046875,0.7956064947468959,0.3924474187380497,0.6698833936469643,0.7956064947468959,0.7668231611893584
0.003003003003003003,0.5931232091690545,0.08938814531548757,0.8691392582225332,0.5931232091690545,0.633350331463539,0.6786055396370583,0.1630019120458891,0.8064699205448355,0.6786055396370583,0.7008285657920694,0.7636103151862464,0.35707456978967494,0.6815856777493606,0.7636103151862464,0.7456631225517628
0.004004004004004004,0.5931232091690545,0.08938814531548757,0.8691392582225332,0.5931232091690545,0.633350331463539,0.6361031518624641,0.15105162523900573,0.808252427184466,0.6361031518624641,0.6644054269752593,0.721585482330468,0.3279158699808795,0.6877560309512972,0.721585482330468,0.7145559443866452
0.005005005005005005,0.5926456542502387,0.08891013384321224,0.869656622284513,0.5926456542502387,0.6329694991329183,0.5916905444126075,0.14196940726577437,0.806640625,0.5916905444126075,0.6250000000000001,0.6857688634192932,0.31692160611854686,0.6841353025250119,0.6857688634192932,0.6854415274463006
0.006006006006006006,0.5926456542502387,0.08891013384321224,0.869656622284513,0.5926456542502387,0.6329694991329183,0.5601719197707736,0.13432122370936903,0.8067400275103164,0.5601719197707736,0.5966429298067142,0.6552053486150907,0.2925430210325048,0.6915322580645161,0.6552053486150907,0.6621621621621622
0.0070070070070070069,0.5926456542502387,0.08795411089866156,0.8708771929824561,0.5926456542502387,0.6330986634016937,0.5296084049665711,0.12667304015296368,0.8071324599708879,0.5296084049665711,0.5687179487179487,0.6284622731614136,0.2695984703632887,0.7,0.6284622731614136,0.6415756630265211
0.0080080080080080079,0.5912129894937918,0.08652007648183556,0.8724453840732911,0.5912129894937918,0.631955079122001,0.5038204393505253,0.121414913957935,0.8059587471352178,0.5038204393505253,0.544656685596283,0.6031518624641834,0.2390057361376673,0.716392512762337,0.6031518624641834,0.6228424893973765
0.0090090090090090089,0.5902578796561605,0.08508604206500955,0.8741159830268741,0.5902578796561605,0.6312563840653729,0.4789875835721108,0.11854684512428298,0.8017585931254996,0.4789875835721108,0.5209307156954399,0.5773638968481375,0.22609942638623326,0.7187871581450654,0.5773638968481375,0.6010141181149333
0.01001001001001001,0.5859598853868195,0.08460803059273422,0.8739316239316239,0.5859598853868195,0.6273006134969326,0.4469914040114613,0.11376673040152964,0.797274275979557,0.4469914040114613,0.49005235602094244,0.5544412607449857,0.21940726577437858,0.7166666666666667,0.5544412607449857,0.5807322929171669
0.011011011011011011,0.5792741165234002,0.08173996175908221,0.8764450867052023,0.5792741165234002,0.6214139344262295,0.43314231136580705,0.11233269598470363,0.7942206654991243,0.43314231136580705,0.4764656440428661,0.5396370582617,0.21653919694072657,0.7138344914718888,0.5396370582617,0.5673260367506777
0.012012012012012012,0.5721107927411653,0.07839388145315487,0.8795888399412628,0.5721107927411653,0.6151160402546724,0.4102196752626552,0.1104206500956023,0.7880733944954128,0.4102196752626552,0.4537291358546376,0.5234001910219676,0.21510516252390058,0.7089262613195343,0.5234001910219676,0.5523080024188671
0.013013013013013013,0.559694364851958,0.07600382409177821,0.8805409466566492,0.559694364851958,0.6036880601627692,0.394937917860554,0.10850860420650095,0.784629981024668,0.394937917860554,0.4384941675503712,0.5119388729703916,0.21319311663479923,0.7061923583662714,0.5119388729703916,0.5417424701839499
0.014014014014014014,0.5491881566380133,0.0745697896749522,0.8805513016845329,0.5491881566380133,0.5938855608345383,0.38156638013371535,0.10803059273422562,0.7795121951219512,0.38156638013371535,0.4249547920433996,0.4990448901623687,0.20602294455066922,0.7079945799457995,0.4990448901623687,0.530349167681689
0.015015015015015015,0.5415472779369628,0.07026768642447419,0.8852459016393442,0.5415472779369628,0.5871388630009321,0.36867239732569246,0.10803059273422562,0.7735470941883767,0.36867239732569246,0.4117772562406657,0.4871060171919771,0.20506692160611856,0.7039337474120083,0.4871060171919771,0.5190839694656488
0.016016016016016016,0.5305635148042025,0.06644359464627152,0.8888,0.5305635148042025,0.5770829004778724,0.3562559694364852,0.10755258126195029,0.768280123583934,0.3562559694364852,0.3990585214507328,0.47659980897803245,0.20363288718929254,0.7008426966292135,0.47659980897803245,0.5091836734693878
0.017017017017017015,0.5205348615090736,0.06453154875717017,0.889795918367347,0.5205348615090736,0.5676492032079993,0.34909264565425024,0.10755258126195029,0.7646443514644351,0.34909264565425024,0.39166309472781824,0.47277936962750716,0.2031548757170172,0.6996466431095406,0.47277936962750716,0.5055663364314166
0.018018018018018018,0.5138490926456543,0.0607074569789675,0.8944305901911886,0.5138490926456543,0.5616452656853533,0.3404966571155683,0.10755258126195029,0.7601279317697228,0.3404966571155683,0.38275713978956405,0.46752626552053483,0.20172084130019122,0.6987865810135617,0.46752626552053483,0.5006648256111281
0.019019019019019021,0.5009551098376314,0.05736137667304015,0.8973481608212147,0.5009551098376314,0.5495023572551074,0.335243553008596,0.10755258126195029,0.7572815533980582,0.335243553008596,0.37729764592067067,0.45702005730659023,0.20076481835564053,0.6949891067538126,0.45702005730659023,0.4906182713011381
0.02002002002002002,0.48471824259789875,0.05592734225621415,0.8966431095406361,0.48471824259789875,0.533761043331931,0.330945558739255,0.10755258126195029,0.7549019607843137,0.330945558739255,0.3728211749515816,0.45224450811843364,0.1988527724665392,0.6947909024211298,0.45224450811843364,0.4861895471814354
0.021021021021021019,0.47707736389684813,0.05497131931166348,0.8967684021543986,0.47707736389684813,0.5263435194942044,0.32808022922636104,0.10755258126195029,0.7532894736842105,0.32808022922636104,0.36983204134366926,0.4455587392550143,0.19789674952198852,0.6926503340757239,0.4455587392550143,0.47979018821351443
0.022022022022022022,0.46322827125119387,0.05305927342256214,0.8973172987974098,0.46322827125119387,0.5128476260970709,0.32521489971346706,0.10755258126195029,0.7516556291390728,0.32521489971346706,0.3668390433096316,0.4407831900668577,0.17351816443594648,0.7177293934681181,0.4407831900668577,0.4776443800455393
0.023023023023023025,0.447468958930277,0.05162523900573614,0.8966507177033493,0.447468958930277,0.4972932809680502,0.3223495702005731,0.10755258126195029,0.75,0.3223495702005731,0.3638421733505822,0.4364851957975167,0.17351816443594648,0.7157400156617071,0.4364851957975167,0.4734279498601471
0.024024024024024024,0.4393505253104107,0.04780114722753346,0.9019607843137255,0.4393505253104107,0.4895700297999148,0.31852913085004775,0.10755258126195029,0.7477578475336323,0.31852913085004775,0.3598403107466552,0.42932187201528177,0.1725621414913958,0.7134920634920635,0.42932187201528177,0.4664798671647987
0.025025025025025023,0.4278892072588348,0.04445506692160612,0.9059656218402427,0.4278892072588348,0.4783769353977576,0.31470869149952246,0.10755258126195029,0.745475113122172,0.31470869149952246,0.3558315334773218,0.42263610315186245,0.1630019120458891,0.7218597063621534,0.42263610315186245,0.4608414913559675
0.026026026026026026,0.42024832855778416,0.04349904397705545,0.9062821833161689,0.42024832855778416,0.47073927463357224,0.3142311365807068,0.10755258126195029,0.7451868629671574,0.3142311365807068,0.3553299492385787,0.42120343839541546,0.16204588910133844,0.7223587223587223,0.42120343839541546,0.45951859956236324
0.027027027027027029,0.4130850047755492,0.040152963671128104,0.9114857744994731,0.4130850047755492,0.46380697050938335,0.3127984718242598,0.10755258126195029,0.7443181818181818,0.3127984718242598,0.3538245462402766,0.41499522445081183,0.15965583173996176,0.7223607647547797,0.41499522445081183,0.4535964088109406
0.028028028028028028,0.40162368672397325,0.035850860420650096,0.9181222707423581,0.40162368672397325,0.45253981919931124,0.3113658070678128,0.10755258126195029,0.7434435575826682,0.3113658070678128,0.3523181670809467,0.41356255969436484,0.15917782026768643,0.7222685571309424,0.41356255969436484,0.45221932114882507
0.029029029029029027,0.39350525310410694,0.035850860420650096,0.9165739710789766,0.39350525310410694,0.4442048517520215,0.30897803247373445,0.10707456978967496,0.7428243398392652,0.30897803247373445,0.34984319238672,0.4087870105062082,0.1586998087954111,0.7205387205387206,0.4087870105062082,0.4475115014638227
0.03003003003003003,0.384909264565425,0.033938814531548754,0.9190421892816419,0.384909264565425,0.4355344212687778,0.3061127029608405,0.10659655831739961,0.7418981481481481,0.3061127029608405,0.34686147186147187,0.4054441260744986,0.15583173996175909,0.7225531914893617,0.4054441260744986,0.44445607789760244
0.031031031031031032,0.3753581661891118,0.03154875717017208,0.9225352112676056,0.3753581661891118,0.42587776332899874,0.30420248328557786,0.10659655831739961,0.7406976744186047,0.30420248328557786,0.3448462537895193,0.4035339063992359,0.15583173996175909,0.7216054654141759,0.4035339063992359,0.4425473970880905
0.032032032032032032,0.3643744030563515,0.028680688336520075,0.9270959902794653,0.3643744030563515,0.414718991194695,0.3013371537726839,0.10659655831739961,0.7388758782201406,0.3013371537726839,0.3418201516793067,0.39923591212989495,0.15535372848948376,0.7200689061154177,0.39923591212989495,0.43829296424452135
0.033033033033033031,0.3576886341929322,0.02676864244741874,0.9304347826086956,0.3576886341929322,0.40790763533384156,0.3008595988538682,0.10659655831739961,0.738569753810082,0.3008595988538682,0.3413154187886011,0.3958930276981853,0.1534416826003824,0.7208695652173913,0.3958930276981853,0.4351249212681083
0.03403403403403403,0.3495702005730659,0.025334608030592735,0.932484076433121,0.3495702005730659,0.3995197030891824,0.29990448901623684,0.10659655831739961,0.7379553466509988,0.29990448901623684,0.340305624796792,0.3930276981852913,0.1534416826003824,0.7194055944055944,0.3930276981852913,0.4322478991596639
0.035035035035035036,0.3447946513849093,0.024378585086042064,0.9340232858990944,0.3447946513849093,0.3945786424745874,0.2994269340974212,0.10659655831739961,0.7376470588235294,0.2994269340974212,0.33980056362453936,0.39207258834765996,0.15296367112810708,0.7195442594215601,0.39207258834765996,0.4313334033834192
0.036036036036036036,0.3361986628462273,0.022466539196940728,0.9374167776298269,0.3361986628462273,0.3856688944888791,0.2979942693409742,0.10659655831739961,0.7367178276269185,0.2979942693409742,0.33828472297517076,0.38872970391595035,0.15296367112810708,0.7178130511463845,0.38872970391595035,0.42797055730809674
0.037037037037037035,0.332378223495702,0.02198852772466539,0.9380053908355795,0.332378223495702,0.3816626453169555,0.29751671442215855,0.10659655831739961,0.7364066193853428,0.29751671442215855,0.3377792235957493,0.3868194842406877,0.15200764818355642,0.7180851063829787,0.3868194842406877,0.4261363636363636
0.038038038038038041,0.3213944603629417,0.021032504780114723,0.9386331938633193,0.3213944603629417,0.37006488507643237,0.29751671442215855,0.10659655831739961,0.7364066193853428,0.29751671442215855,0.3377792235957493,0.384909264565425,0.15200764818355642,0.7170818505338078,0.384909264565425,0.4242105263157895
0.03903903903903904,0.3151862464183381,0.021032504780114723,0.9375,0.3151862464183381,0.3634361233480176,0.29751671442215855,0.10659655831739961,0.7364066193853428,0.29751671442215855,0.3377792235957493,0.3844317096466094,0.15200764818355642,0.7168299198575245,0.3844317096466094,0.42372881355932207
0.04004004004004004,0.3032473734479465,0.01864244741873805,0.9421364985163204,0.3032473734479465,0.35082872928176795,0.29751671442215855,0.10659655831739961,0.7364066193853428,0.29751671442215855,0.3377792235957493,0.38299904489016234,0.15200764818355642,0.7160714285714286,0.38299904489016234,0.42228306655433867
0.041041041041041039,0.29703915950334286,0.01864244741873805,0.9409984871406959,0.29703915950334286,0.344140754675224,0.29751671442215855,0.10659655831739961,0.7364066193853428,0.29751671442215855,0.3377792235957493,0.38108882521489973,0.15200764818355642,0.7150537634408602,0.38108882521489973,0.420353982300885
0.042042042042042038,0.2898758357211079,0.016730401529636712,0.9454828660436138,0.2898758357211079,0.3365491239742736,0.29751671442215855,0.10659655831739961,0.7364066193853428,0.29751671442215855,0.3377792235957493,0.3758357211079274,0.15009560229445507,0.7148047229791099,0.3758357211079274,0.41521578558615596
0.043043043043043044,0.2822349570200573,0.01577437858508604,0.9471153846153846,0.2822349570200573,0.32833333333333337,0.29751671442215855,0.10659655831739961,0.7364066193853428,0.29751671442215855,0.3377792235957493,0.3748806112702961,0.15009560229445507,0.7142857142857143,0.3748806112702961,0.41424802110817943
0.044044044044044044,0.27554918815663804,0.01577437858508604,0.9459016393442623,0.27554918815663804,0.3210549744046295,0.29751671442215855,0.10659655831739961,0.7364066193853428,0.29751671442215855,0.3377792235957493,0.37249283667621774,0.14866156787762907,0.7149404216315307,0.37249283667621774,0.41195732544628705
0.045045045045045043,0.2707736389684814,0.014818355640535373,0.9481605351170569,0.2707736389684814,0.3159126365054602,0.29751671442215855,0.10659655831739961,0.7364066193853428,0.29751671442215855,0.3377792235957493,0.37058261700095513,0.14866156787762907,0.7138914443422263,0.37058261700095513,0.4100179647046392
0.046046046046046049,0.2626552053486151,0.013862332695984704,0.9499136442141624,0.2626552053486151,0.3070910106085985,0.29751671442215855,0.10659655831739961,0.7364066193853428,0.29751671442215855,0.3377792235957493,0.36962750716332377,0.1477055449330784,0.7146814404432132,0.36962750716332377,0.40913415794481445
0.047047047047047048,0.2545367717287488,0.012906309751434034,0.9517857142857142,0.2545367717287488,0.2982318710832587,0.29751671442215855,0.10659655831739961,0.7364066193853428,0.29751671442215855,0.3377792235957493,0.36914995224450814,0.1477055449330784,0.7144177449168208,0.36914995224450814,0.40864876295199826
0.048048048048048048,0.2440305635148042,0.011472275334608031,0.9551401869158879,0.2440305635148042,0.2867242733699921,0.29751671442215855,0.10659655831739961,0.7364066193853428,0.29751671442215855,0.3377792235957493,0.3643744030563515,0.14674952198852773,0.7130841121495327,0.3643744030563515,0.40387465593902183
0.049049049049049047,0.23686723973256923,0.009560229445506692,0.9612403100775194,0.23686723973256923,0.278902384165542,0.29751671442215855,0.10659655831739961,0.7364066193853428,0.29751671442215855,0.3377792235957493,0.3638968481375358,0.14674952198852773,0.7128157156220767,0.3638968481375358,0.4033880359978825
0.050050050050050046,0.22779369627507162,0.009082217973231358,0.9616935483870968,0.22779369627507162,0.26882326420198377,0.29656160458452724,0.10659655831739961,0.735781990521327,0.29656160458452724,0.33676789587852496,0.3548233046800382,0.13862332695984703,0.7192642787996127,0.3548233046800382,0.3948347327027314
0.051051051051051052,0.22636103151862463,0.008604206500956023,0.9634146341463414,0.22636103151862463,0.26725304465493904,0.29656160458452724,0.10659655831739961,0.735781990521327,0.29656160458452724,0.33676789587852496,0.3548233046800382,0.13862332695984703,0.7192642787996127,0.3548233046800382,0.3948347327027314
0.052052052052052052,0.22254059216809932,0.008604206500956023,0.9628099173553719,0.22254059216809932,0.262979683972912,0.29656160458452724,0.10659655831739961,0.735781990521327,0.29656160458452724,0.33676789587852496,0.3543457497612225,0.13862332695984703,0.7189922480620154,0.3543457497612225,0.3943452380952381
0.053053053053053051,0.2134670487106017,0.008126195028680689,0.9633620689655172,0.2134670487106017,0.2528280542986425,0.29656160458452724,0.10659655831739961,0.735781990521327,0.29656160458452724,0.33676789587852496,0.3533906399235912,0.13623326959847037,0.7219512195121951,0.3533906399235912,0.39357515157961925
0.054054054054054057,0.21155682903533907,0.0076481835564053535,0.9651416122004357,0.21155682903533907,0.2507074136955292,0.29656160458452724,0.10659655831739961,0.735781990521327,0.29656160458452724,0.33676789587852496,0.3510028653295129,0.13479923518164436,0.7227138643067846,0.3510028653295129,0.3912488022995848
0.055055055055055056,0.20678127984718242,0.0076481835564053535,0.9643652561247216,0.20678127984718242,0.24532577903682723,0.29608404966571156,0.10659655831739961,0.7354685646500593,0.29608404966571156,0.3362620674693567,0.3495702005730659,0.13479923518164436,0.7218934911242604,0.3495702005730659,0.38977635782747605
0.056056056056056056,0.19484240687679083,0.007170172084130019,0.9645390070921985,0.19484240687679083,0.23184452778724854,0.29608404966571156,0.10659655831739961,0.7354685646500593,0.29608404966571156,0.3362620674693567,0.3447946513849093,0.12476099426386233,0.7344862665310274,0.3447946513849093,0.38572497061651884
0.057057057057057055,0.1924546322827125,0.006692160611854685,0.9664268585131894,0.1924546322827125,0.22915955873990676,0.29608404966571156,0.10659655831739961,0.7354685646500593,0.29608404966571156,0.3362620674693567,0.3438395415472779,0.12476099426386233,0.7339449541284404,0.3438395415472779,0.3847386983007373
0.058058058058058054,0.1876790830945559,0.00621414913957935,0.9679802955665024,0.1876790830945559,0.22375313140514688,0.29608404966571156,0.10659655831739961,0.7354685646500593,0.29608404966571156,0.3362620674693567,0.3414517669531996,0.124282982791587,0.7333333333333333,0.3414517669531996,0.38231205218693187
0.05905905905905906,0.18003820439350526,0.00621414913957935,0.9666666666666667,0.18003820439350526,0.21503536390600045,0.29608404966571156,0.10659655831739961,0.7354685646500593,0.29608404966571156,0.3362620674693567,0.34097421203438394,0.12332695984703633,0.7345679012345679,0.34097421203438394,0.3818998716302952
0.06006006006006006,0.17478510028653296,0.0057361376673040155,0.9682539682539683,0.17478510028653296,0.20904729266620972,0.29608404966571156,0.10659655831739961,0.7354685646500593,0.29608404966571156,0.3362620674693567,0.33810888252148996,0.12332695984703633,0.7329192546583851,0.33810888252148996,0.3789338471419396
0.061061061061061059,0.16905444126074498,0.005258126195028681,0.9698630136986301,0.16905444126074498,0.2024939938222171,0.29608404966571156,0.10659655831739961,0.7354685646500593,0.29608404966571156,0.3362620674693567,0.33715377268385865,0.12332695984703633,0.7323651452282157,0.33715377268385865,0.37794432548179874
0.062062062062062065,0.16714422158548234,0.005258126195028681,0.9695290858725761,0.16714422158548234,0.20029758498340391,0.29608404966571156,0.10659655831739961,0.7354685646500593,0.29608404966571156,0.3362620674693567,0.3342884431709647,0.12332695984703633,0.7306889352818372,0.3342884431709647,0.37497321619884294
0.063063063063063057,0.16141356255969436,0.004780114722753346,0.9712643678160919,0.16141356255969436,0.19371847776249426,0.29608404966571156,0.10659655831739961,0.7354685646500593,0.29608404966571156,0.3362620674693567,0.3328557784145177,0.12332695984703633,0.7298429319371728,0.3328557784145177,0.37348622870003223
0.064064064064064064,0.15807067812798473,0.004302103250478011,0.9735294117647059,0.15807067812798473,0.18988067921064708,0.29608404966571156,0.10659655831739961,0.7354685646500593,0.29608404966571156,0.3362620674693567,0.332378223495702,0.12332695984703633,0.7295597484276729,0.332378223495702,0.3729903536977492
0.06506506506506507,0.1556829035339064,0.0038240917782026767,0.9760479041916168,0.1556829035339064,0.1871412169919633,0.29608404966571156,0.10659655831739961,0.7354685646500593,0.29608404966571156,0.3362620674693567,0.330945558739255,0.12332695984703633,0.7287066246056783,0.330945558739255,0.37150209070440654
0.066066066066066062,0.15281757402101243,0.0038240917782026767,0.975609756097561,0.15281757402101243,0.18382352941176472,0.29608404966571156,0.10659655831739961,0.7354685646500593,0.29608404966571156,0.3362620674693567,0.33046800382043934,0.122848948374761,0.7291886195995785,0.33046800382043934,0.3710455764075067
0.067067067067067068,0.1466093600764088,0.0033460803059273425,0.9777070063694268,0.1466093600764088,0.17663981588032218,0.29608404966571156,0.10659655831739961,0.7354685646500593,0.29608404966571156,0.3362620674693567,0.3299904489016237,0.122848948374761,0.7289029535864979,0.3299904489016237,0.3705491205491206
0.068068068068068061,0.14469914040114612,0.0028680688336520078,0.9805825242718447,0.14469914040114612,0.17443868739205526,0.29608404966571156,0.10659655831739961,0.7354685646500593,0.29608404966571156,0.3362620674693567,0.3299904489016237,0.122848948374761,0.7289029535864979,0.3299904489016237,0.3705491205491206
0.069069069069069067,0.13944603629417382,0.0028680688336520078,0.9798657718120806,0.13944603629417382,0.16831911459534238,0.29608404966571156,0.10659655831739961,0.7354685646500593,0.29608404966571156,0.3362620674693567,0.3256924546322827,0.11950286806883365,0.7317596566523605,0.3256924546322827,0.3663515255694027
0.070070070070070073,0.13753581661891118,0.0028680688336520078,0.9795918367346939,0.13753581661891118,0.1660899653979239,0.29608404966571156,0.10659655831739961,0.7354685646500593,0.29608404966571156,0.3362620674693567,0.32521489971346706,0.11950286806883365,0.7314715359828142,0.32521489971346706,0.36585365853658536
0.071071071071071065,0.1361031518624642,0.0028680688336520078,0.979381443298969,0.1361031518624642,0.16441675320179996,0.29608404966571156,0.10659655831739961,0.7354685646500593,0.29608404966571156,0.3362620674693567,0.3247373447946514,0.11950286806883365,0.7311827956989247,0.3247373447946514,0.3653556845046207
0.072072072072072071,0.12750716332378223,0.0028680688336520078,0.978021978021978,0.12750716332378223,0.15435310440513353,0.29608404966571156,0.10659655831739961,0.7354685646500593,0.29608404966571156,0.3362620674693567,0.3247373447946514,0.11950286806883365,0.7311827956989247,0.3247373447946514,0.3653556845046207
0.073073073073073078,0.1265520534861509,0.0028680688336520078,0.977859778597786,0.1265520534861509,0.15323233491384292,0.29608404966571156,0.10659655831739961,0.7354685646500593,0.29608404966571156,0.3362620674693567,0.3237822349570201,0.11950286806883365,0.7306034482758621,0.3237822349570201,0.36435941530524507
0.07407407407407407,0.12416427889207259,0.0028680688336520078,0.9774436090225563,0.12416427889207259,0.15042814163388102,0.29608404966571156,0.10659655831739961,0.7354685646500593,0.29608404966571156,0.3362620674693567,0.3237822349570201,0.11902485659655831,0.7313915857605178,0.3237822349570201,0.36439858110287005
0.075075075075075076,0.11891117478510028,0.0028680688336520078,0.9764705882352941,0.11891117478510028,0.14424748001390336,0.29608404966571156,0.10659655831739961,0.7354685646500593,0.29608404966571156,0.3362620674693567,0.3237822349570201,0.11902485659655831,0.7313915857605178,0.3237822349570201,0.36439858110287005
0.076076076076076082,0.11700095510983763,0.0028680688336520078,0.9760956175298805,0.11700095510983763,0.14199605888489625,0.29608404966571156,0.10659655831739961,0.7354685646500593,0.29608404966571156,0.3362620674693567,0.3223495702005731,0.11902485659655831,0.7305194805194806,0.3223495702005731,0.3629032258064516
0.077077077077077075,0.1041069723018147,0.002390057361376673,0.9775784753363229,0.1041069723018147,0.12675892545644843,0.29608404966571156,0.10659655831739961,0.7354685646500593,0.29608404966571156,0.3362620674693567,0.3223495702005731,0.11902485659655831,0.7305194805194806,0.3223495702005731,0.3629032258064516
0.078078078078078081,0.10315186246418338,0.002390057361376673,0.9773755656108597,0.10315186246418338,0.12562521809933697,0.29608404966571156,0.10659655831739961,0.7354685646500593,0.29608404966571156,0.3362620674693567,0.3223495702005731,0.11902485659655831,0.7305194805194806,0.3223495702005731,0.3629032258064516
0.079079079079079073,0.10076408787010506,0.002390057361376673,0.9768518518518519,0.10076408787010506,0.12278864059590318,0.29608404966571156,0.10659655831739961,0.7354685646500593,0.29608404966571156,0.3362620674693567,0.3213944603629417,0.11902485659655831,0.7299349240780911,0.3213944603629417,0.3619057861905786
0.080080080080080079,0.0964660936007641,0.002390057361376673,0.9758454106280193,0.0964660936007641,0.11767447279506,0.29608404966571156,0.10659655831739961,0.7354685646500593,0.29608404966571156,0.3362620674693567,0.31852913085004775,0.1161567877629063,0.7329670329670329,0.31852913085004775,0.35914279560628903
0.081081081081081086,0.0964660936007641,0.002390057361376673,0.9758454106280193,0.0964660936007641,0.11767447279506,0.29608404966571156,0.10659655831739961,0.7354685646500593,0.29608404966571156,0.3362620674693567,0.31852913085004775,0.1161567877629063,0.7329670329670329,0.31852913085004775,0.35914279560628903
0.082082082082082078,0.09216809933142311,0.002390057361376673,0.9747474747474747,0.09216809933142311,0.11254956846279449,0.29608404966571156,0.10659655831739961,0.7354685646500593,0.29608404966571156,0.3362620674693567,0.31805157593123207,0.1161567877629063,0.7326732673267327,0.31805157593123207,0.3586429725363489
0.083083083083083084,0.09169054441260745,0.002390057361376673,0.9746192893401016,0.09169054441260745,0.11197947043042109,0.29608404966571156,0.10659655831739961,0.7354685646500593,0.29608404966571156,0.3362620674693567,0.31757402101241644,0.1161567877629063,0.7323788546255506,0.31757402101241644,0.3581430417923309
0.084084084084084076,0.08500477554918816,0.002390057361376673,0.9726775956284153,0.08500477554918816,0.10398411029325856,0.2956064947468959,0.10659655831739961,0.7351543942992874,0.2956064947468959,0.33575612931221527,0.31709646609360076,0.1161567877629063,0.7320837927232635,0.31709646609360076,0.35764300333943766
0.085085085085085083,0.08452722063037249,0.002390057361376673,0.9725274725274725,0.08452722063037249,0.10341201215237204,0.2956064947468959,0.10659655831739961,0.7351543942992874,0.2956064947468959,0.33575612931221527,0.31614135625596945,0.1161567877629063,0.7314917127071823,0.31614135625596945,0.35664260316776214
0.086086086086086089,0.08261700095510983,0.002390057361376673,0.9719101123595506,0.08261700095510983,0.1011222819733458,0.2956064947468959,0.10659655831739961,0.7351543942992874,0.2956064947468959,0.33575612931221527,0.31470869149952246,0.11567877629063097,0.7314095449500555,0.31470869149952246,0.35517947612374695
0.087087087087087081,0.0778414517669532,0.002390057361376673,0.9702380952380952,0.0778414517669532,0.09538857677902622,0.2956064947468959,0.10659655831739961,0.7351543942992874,0.2956064947468959,0.33575612931221527,0.3137535816618911,0.11567877629063097,0.7308120133481646,0.3137535816618911,0.35417789757412393
0.088088088088088087,0.07688634192932187,0.002390057361376673,0.9698795180722891,0.07688634192932187,0.09424022477171623,0.2956064947468959,0.10659655831739961,0.7351543942992874,0.2956064947468959,0.33575612931221527,0.3127984718242598,0.11520076481835564,0.7310267857142857,0.3127984718242598,0.353213977566868
0.089089089089089094,0.07402101241642789,0.002390057361376673,0.96875,0.07402101241642789,0.09079194001874415,0.2956064947468959,0.10659655831739961,0.7351543942992874,0.2956064947468959,0.33575612931221527,0.30945558739255014,0.11089866156787763,0.7363636363636363,0.30945558739255014,0.3500432152117545
0.090090090090090086,0.07306590257879657,0.002390057361376673,0.9683544303797469,0.07306590257879657,0.08964143426294821,0.2956064947468959,0.10659655831739961,0.7351543942992874,0.2956064947468959,0.33575612931221527,0.30945558739255014,0.11089866156787763,0.7363636363636363,0.30945558739255014,0.3500432152117545
0.091091091091091092,0.06876790830945559,0.002390057361376673,0.9664429530201343,0.06876790830945559,0.0844574780058651,0.2956064947468959,0.10659655831739961,0.7351543942992874,0.2956064947468959,0.33575612931221527,0.30659025787965616,0.10994263862332695,0.7362385321100917,0.30659025787965616,0.34710207612456745
0.092092092092092098,0.06876790830945559,0.002390057361376673,0.9664429530201343,0.06876790830945559,0.0844574780058651,0.2956064947468959,0.10659655831739961,0.7351543942992874,0.2956064947468959,0.33575612931221527,0.3061127029608405,0.10994263862332695,0.7359357060849598,0.3061127029608405,0.34659889693954793
0.093093093093093091,0.06781279847182425,0.002390057361376673,0.9659863945578231,0.06781279847182425,0.08330400093863662,0.2956064947468959,0.10659655831739961,0.7351543942992874,0.2956064947468959,0.33575612931221527,0.3046800382043935,0.10946462715105162,0.7358708189158016,0.3046800382043935,0.3451260413285729
0.094094094094094097,0.06542502387774594,0.002390057361376673,0.9647887323943662,0.06542502387774594,0.08041793848321203,0.2956064947468959,0.10659655831739961,0.7351543942992874,0.2956064947468959,0.33575612931221527,0.3037249283667622,0.10946462715105162,0.7352601156069364,0.3037249283667622,0.34411860188291316
0.095095095095095089,0.06494746895893028,0.002390057361376673,0.9645390070921985,0.06494746895893028,0.07984031936127745,0.2956064947468959,0.10659655831739961,0.7351543942992874,0.2956064947468959,0.33575612931221527,0.3022922636103152,0.10946462715105162,0.734338747099768,0.3022922636103152,0.34260662481056503
0.096096096096096095,0.06351480420248329,0.002390057361376673,0.9637681159420289,0.06351480420248329,0.07810664787408975,0.2956064947468959,0.10659655831739961,0.7351543942992874,0.2956064947468959,0.33575612931221527,0.3013371537726839,0.10946462715105162,0.7337209302325581,0.3013371537726839,0.34159809441316585
0.097097097097097101,0.06208213944603629,0.002390057361376673,0.9629629629629629,0.06208213944603629,0.07637175420044648,0.2956064947468959,0.10659655831739961,0.7351543942992874,0.2956064947468959,0.33575612931221527,0.29703915950334286,0.10803059273422562,0.7334905660377359,0.29703915950334286,0.33716392020815267
0.098098098098098094,0.06208213944603629,0.002390057361376673,0.9629629629629629,0.06208213944603629,0.07637175420044648,0.2956064947468959,0.10659655831739961,0.7351543942992874,0.2956064947468959,0.33575612931221527,0.29703915950334286,0.10803059273422562,0.7334905660377359,0.29703915950334286,0.33716392020815267
0.0990990990990991,0.06160458452722063,0.002390057361376673,0.9626865671641791,0.06160458452722063,0.07579318448883667,0.2956064947468959,0.10659655831739961,0.7351543942992874,0.2956064947468959,0.33575612931221527,0.29703915950334286,0.10803059273422562,0.7334905660377359,0.29703915950334286,0.33716392020815267
0.10010010010010009,0.05873925501432665,0.0019120458891013384,0.968503937007874,0.05873925501432665,0.0723274138539339,0.2956064947468959,0.10659655831739961,0.7351543942992874,0.2956064947468959,0.33575612931221527,0.29656160458452724,0.10755258126195029,0.7340425531914894,0.29656160458452724,0.33669486011711125
0.1011011011011011,0.05873925501432665,0.0019120458891013384,0.968503937007874,0.05873925501432665,0.0723274138539339,0.2956064947468959,0.10659655831739961,0.7351543942992874,0.2956064947468959,0.33575612931221527,0.29608404966571156,0.10755258126195029,0.7337278106508875,0.29608404966571156,0.33618913349962043
0.1021021021021021,0.05826170009551098,0.0019120458891013384,0.9682539682539683,0.05826170009551098,0.07174782404140202,0.2956064947468959,0.10659655831739961,0.7351543942992874,0.2956064947468959,0.33575612931221527,0.29512893982808025,0.10755258126195029,0.7330960854092526,0.29512893982808025,0.33517735112268143
0.1031031031031031,0.05730659025787966,0.0019120458891013384,0.967741935483871,0.05730659025787966,0.07058823529411766,0.2956064947468959,0.10659655831739961,0.7351543942992874,0.2956064947468959,0.33575612931221527,0.29465138490926457,0.10755258126195029,0.7327790973871734,0.29465138490926457,0.3346712952918204
0.1041041041041041,0.055873925501432664,0.0019120458891013384,0.9669421487603306,0.055873925501432664,0.06884782864540426,0.2956064947468959,0.10659655831739961,0.7351543942992874,0.2956064947468959,0.33575612931221527,0.29465138490926457,0.10755258126195029,0.7327790973871734,0.29465138490926457,0.3346712952918204
0.10510510510510511,0.054918815663801336,0.0019120458891013384,0.9663865546218487,0.054918815663801336,0.06768687463213656,0.2956064947468959,0.10659655831739961,0.7351543942992874,0.2956064947468959,0.33575612931221527,0.29465138490926457,0.10755258126195029,0.7327790973871734,0.29465138490926457,0.3346712952918204
0.1061061061061061,0.05300859598853868,0.0019120458891013384,0.9652173913043478,0.05300859598853868,0.0653633258744553,0.2956064947468959,0.10659655831739961,0.7351543942992874,0.2956064947468959,0.33575612931221527,0.29465138490926457,0.10755258126195029,0.7327790973871734,0.29465138490926457,0.3346712952918204
0.10710710710710711,0.05300859598853868,0.0019120458891013384,0.9652173913043478,0.05300859598853868,0.0653633258744553,0.2956064947468959,0.10659655831739961,0.7351543942992874,0.2956064947468959,0.33575612931221527,0.29465138490926457,0.10755258126195029,0.7327790973871734,0.29465138490926457,0.3346712952918204
0.10810810810810811,0.051098376313276024,0.0019120458891013384,0.963963963963964,0.051098376313276024,0.0630375868976081,0.2956064947468959,0.10659655831739961,0.7351543942992874,0.2956064947468959,0.33575612931221527,0.2941738299904489,0.10755258126195029,0.7324613555291319,0.2941738299904489,0.3341651296517305
0.10910910910910911,0.050143266475644696,0.0019120458891013384,0.963302752293578,0.050143266475644696,0.061873895109015906,0.2956064947468959,0.10659655831739961,0.7351543942992874,0.2956064947468959,0.33575612931221527,0.29369627507163326,0.10755258126195029,0.7321428571428571,0.29369627507163326,0.33365885416666674
0.11011011011011011,0.049665711556829036,0.0019120458891013384,0.9629629629629629,0.049665711556829036,0.06129184347006129,0.2956064947468959,0.10659655831739961,0.7351543942992874,0.2956064947468959,0.33575612931221527,0.29369627507163326,0.10755258126195029,0.7321428571428571,0.29369627507163326,0.33365885416666674
0.1111111111111111,0.049665711556829036,0.0019120458891013384,0.9629629629629629,0.049665711556829036,0.06129184347006129,0.2956064947468959,0.10659655831739961,0.7351543942992874,0.2956064947468959,0.33575612931221527,0.2898758357211079,0.10516252390057361,0.7339782345828295,0.2898758357211079,0.3297837661632077
0.11211211211211211,0.045845272206303724,0.0019120458891013384,0.96,0.045845272206303724,0.056630486078338836,0.2956064947468959,0.10659655831739961,0.7351543942992874,0.2956064947468959,0.33575612931221527,0.2889207258834766,0.10516252390057361,0.7333333333333333,0.2889207258834766,0.3287686121073797
0.11311311311311312,0.04536771728748806,0.0019120458891013384,0.9595959595959596,0.04536771728748806,0.05604719764011799,0.2956064947468959,0.10659655831739961,0.7351543942992874,0.2956064947468959,0.33575612931221527,0.2889207258834766,0.10468451242829828,0.7342233009708737,0.2889207258834766,0.32880434782608703
0.11411411411411411,0.044412607449856735,0.0019120458891013384,0.9587628865979382,0.044412607449856735,0.05488020771863568,0.2956064947468959,0.10659655831739961,0.7351543942992874,0.2956064947468959,0.33575612931221527,0.2889207258834766,0.10468451242829828,0.7342233009708737,0.2889207258834766,0.32880434782608703
0.11511511511511512,0.04393505253104107,0.0019120458891013384,0.9583333333333334,0.04393505253104107,0.05429650613786591,0.2956064947468959,0.10659655831739961,0.7351543942992874,0.2956064947468959,0.33575612931221527,0.28796561604584525,0.10468451242829828,0.7335766423357665,0.28796561604584525,0.32778864970645794
0.11611611611611611,0.04345749761222541,0.0019120458891013384,0.9578947368421052,0.04345749761222541,0.05371266674536655,0.2956064947468959,0.10659655831739961,0.7351543942992874,0.2956064947468959,0.33575612931221527,0.28796561604584525,0.10468451242829828,0.7335766423357665,0.28796561604584525,0.32778864970645794
0.11711711711711711,0.04297994269340974,0.0019120458891013384,0.9574468085106383,0.04297994269340974,0.053128689492325853,0.2956064947468959,0.10659655831739961,0.7351543942992874,0.2956064947468959,0.33575612931221527,0.28605539637058264,0.1022944550669216,0.7367773677736777,0.28605539637058264,0.32593318097725543
0.11811811811811812,0.04059216809933142,0.0019120458891013384,0.9550561797752809,0.04059216809933142,0.05020673360897815,0.2956064947468959,0.10659655831739961,0.7351543942992874,0.2956064947468959,0.33575612931221527,0.28462273161413565,0.1022944550669216,0.7358024691358025,0.28462273161413565,0.32440670585673853
0.11911911911911911,0.04059216809933142,0.0019120458891013384,0.9550561797752809,0.04059216809933142,0.05020673360897815,0.2956064947468959,0.10659655831739961,0.7351543942992874,0.2956064947468959,0.33575612931221527,0.28319006685768866,0.1022944550669216,0.734820322180917,0.28319006685768866,0.32287923336600244
0.12012012012012012,0.039159503342884434,0.0014340344168260039,0.9647058823529412,0.039159503342884434,0.04845762912185321,0.2956064947468959,0.10659655831739961,0.7351543942992874,0.2956064947468959,0.33575612931221527,0.282712511938873,0.10181644359464627,0.7354037267080745,0.282712511938873,0.3224049667792179
0.12112112112112113,0.039159503342884434,0.0014340344168260039,0.9647058823529412,0.039159503342884434,0.04845762912185321,0.2956064947468959,0.10659655831739961,0.7351543942992874,0.2956064947468959,0.33575612931221527,0.2822349570200573,0.10181644359464627,0.7350746268656716,0.2822349570200573,0.3218954248366013
0.12212212212212212,0.03772683858643744,0.0014340344168260039,0.9634146341463414,0.03772683858643744,0.04670134783636794,0.2956064947468959,0.10659655831739961,0.7351543942992874,0.2956064947468959,0.33575612931221527,0.2817574021012416,0.10181644359464627,0.7347447073474471,0.2817574021012416,0.32138577187057416
0.12312312312312312,0.03724928366762178,0.0014340344168260039,0.9629629629629629,0.03724928366762178,0.04611564384533522,0.2956064947468959,0.10659655831739961,0.7351543942992874,0.2956064947468959,0.33575612931221527,0.2817574021012416,0.10181644359464627,0.7347447073474471,0.2817574021012416,0.32138577187057416
0.12412412412412413,0.03677172874880611,0.0014340344168260039,0.9625,0.03677172874880611,0.04552980132450331,0.2956064947468959,0.10659655831739961,0.7351543942992874,0.2956064947468959,0.33575612931221527,0.2817574021012416,0.10181644359464627,0.7347447073474471,0.2817574021012416,0.32138577187057416
0.12512512512512514,0.034383954154727794,0.0014340344168260039,0.96,0.034383954154727794,0.04259850905218318,0.2956064947468959,0.10659655831739961,0.7351543942992874,0.2956064947468959,0.33575612931221527,0.281279847182426,0.10181644359464627,0.7344139650872819,0.281279847182426,0.3208760078448464
0.12612612612612611,0.034383954154727794,0.0014340344168260039,0.96,0.034383954154727794,0.04259850905218318,0.2956064947468959,0.10659655831739961,0.7351543942992874,0.2956064947468959,0.33575612931221527,0.2808022922636103,0.10181644359464627,0.7340823970037453,0.2808022922636103,0.32036613272311215
0.12712712712712712,0.034383954154727794,0.0014340344168260039,0.96,0.034383954154727794,0.04259850905218318,0.2956064947468959,0.10659655831739961,0.7351543942992874,0.2956064947468959,0.33575612931221527,0.2808022922636103,0.10181644359464627,0.7340823970037453,0.2808022922636103,0.32036613272311215
0.12812812812812813,0.034383954154727794,0.0014340344168260039,0.96,0.034383954154727794,0.04259850905218318,0.2956064947468959,0.10659655831739961,0.7351543942992874,0.2956064947468959,0.33575612931221527,0.27411652340019105,0.09751434034416825,0.7377892030848329,0.27411652340019105,0.3135241424513874
0.12912912912912913,0.03390639923591213,0.0014340344168260039,0.9594594594594594,0.03390639923591213,0.04201183431952662,0.2956064947468959,0.10659655831739961,0.7351543942992874,0.2956064947468959,0.33575612931221527,0.2731614135625597,0.09751434034416825,0.7371134020618557,0.2731614135625597,0.3125
0.13013013013013014,0.03390639923591213,0.0014340344168260039,0.9594594594594594,0.03390639923591213,0.04201183431952662,0.2956064947468959,0.10659655831739961,0.7351543942992874,0.2956064947468959,0.33575612931221527,0.2722063037249284,0.09751434034416825,0.7364341085271318,0.2722063037249284,0.3114754098360656
0.13113113113113112,0.0329512893982808,0.0014340344168260039,0.9583333333333334,0.0329512893982808,0.04083806818181817,0.2956064947468959,0.10659655831739961,0.7351543942992874,0.2956064947468959,0.33575612931221527,0.2707736389684814,0.09751434034416825,0.7354085603112841,0.2707736389684814,0.309937684486717
0.13213213213213212,0.03247373447946514,0.0014340344168260039,0.9577464788732394,0.03247373447946514,0.04025097667811056,0.2956064947468959,0.10659655831739961,0.7351543942992874,0.2956064947468959,0.33575612931221527,0.2702960840496657,0.09751434034416825,0.7350649350649351,0.2702960840496657,0.309424885195714
0.13313313313313313,0.03247373447946514,0.0014340344168260039,0.9577464788732394,0.03247373447946514,0.04025097667811056,0.2956064947468959,0.10659655831739961,0.7351543942992874,0.2956064947468959,0.33575612931221527,0.26838586437440304,0.09751434034416825,0.7336814621409922,0.26838586437440304,0.3073725661780792
0.13413413413413414,0.03199617956064948,0.0014340344168260039,0.9571428571428572,0.03199617956064948,0.039663746152024636,0.2956064947468959,0.10659655831739961,0.7351543942992874,0.2956064947468959,0.33575612931221527,0.2664756446991404,0.09751434034416825,0.7322834645669292,0.2664756446991404,0.30531845042678923
0.13513513513513514,0.03151862464183381,0.0014340344168260039,0.9565217391304348,0.03151862464183381,0.039076376554174064,0.2956064947468959,0.10659655831739961,0.7351543942992874,0.2956064947468959,0.33575612931221527,0.2636103151862464,0.09703632887189292,0.7311258278145696,0.2636103151862464,0.30226700251889166
0.13613613613613612,0.030563514804202482,0.0014340344168260039,0.9552238805970149,0.030563514804202482,0.037901219945517,0.2956064947468959,0.10659655831739961,0.7351543942992874,0.2956064947468959,0.33575612931221527,0.26313276026743077,0.09703632887189292,0.7307692307692307,0.26313276026743077,0.3017524644030668
0.13713713713713713,0.030563514804202482,0.0014340344168260039,0.9552238805970149,0.030563514804202482,0.037901219945517,0.2956064947468959,0.10659655831739961,0.7351543942992874,0.2956064947468959,0.33575612931221527,0.26313276026743077,0.09703632887189292,0.7307692307692307,0.26313276026743077,0.3017524644030668
0.13813813813813813,0.030563514804202482,0.0014340344168260039,0.9552238805970149,0.030563514804202482,0.037901219945517,0.2956064947468959,0.10659655831739961,0.7351543942992874,0.2956064947468959,0.33575612931221527,0.2626552053486151,0.09703632887189292,0.7304116865869854,0.2626552053486151,0.3012378135611786
0.13913913913913914,0.03008595988538682,0.0014340344168260039,0.9545454545454546,0.03008595988538682,0.03731343283582089,0.2956064947468959,0.10659655831739961,0.7351543942992874,0.2956064947468959,0.33575612931221527,0.2621776504297994,0.09703632887189292,0.7300531914893617,0.2621776504297994,0.30072304995617877
0.14014014014014015,0.029608404966571154,0.0014340344168260039,0.9538461538461539,0.029608404966571154,0.03672550645658097,0.2956064947468959,0.10659655831739961,0.7351543942992874,0.2956064947468959,0.33575612931221527,0.2617000955109838,0.09703632887189292,0.729693741677763,0.2617000955109838,0.30020817355100254
0.14114114114114115,0.029608404966571154,0.0014340344168260039,0.9538461538461539,0.029608404966571154,0.03672550645658097,0.2956064947468959,0.10659655831739961,0.7351543942992874,0.2956064947468959,0.33575612931221527,0.2612225405921681,0.09703632887189292,0.7293333333333333,0.2612225405921681,0.29969318430856895
0.14214214214214213,0.029608404966571154,0.0014340344168260039,0.9538461538461539,0.029608404966571154,0.03672550645658097,0.2956064947468959,0.10659655831739961,0.7351543942992874,0.2956064947468959,0.33575612931221527,0.2612225405921681,0.09703632887189292,0.7293333333333333,0.2612225405921681,0.29969318430856895
0.14314314314314314,0.02626552053486151,0.0009560229445506692,0.9649122807017544,0.02626552053486151,0.03260998458437092,0.2956064947468959,0.10659655831739961,0.7351543942992874,0.2956064947468959,0.33575612931221527,0.2607449856733524,0.09703632887189292,0.7289719626168224,0.2607449856733524,0.29917808219178077
0.14414414414414414,0.02626552053486151,0.0009560229445506692,0.9649122807017544,0.02626552053486151,0.03260998458437092,0.2956064947468959,0.10659655831739961,0.7351543942992874,0.2956064947468959,0.33575612931221527,0.2588347659980898,0.09703632887189292,0.72751677852349,0.2588347659980898,0.2971165442385704
0.14514514514514515,0.02626552053486151,0.0009560229445506692,0.9649122807017544,0.02626552053486151,0.03260998458437092,0.2956064947468959,0.10659655831739961,0.7351543942992874,0.2956064947468959,0.33575612931221527,0.2583572110792741,0.09703632887189292,0.7271505376344086,0.2583572110792741,0.29660087719298245
0.14614614614614616,0.025787965616045846,0.0009560229445506692,0.9642857142857143,0.025787965616045846,0.03202087286527515,0.2956064947468959,0.10659655831739961,0.7351543942992874,0.2956064947468959,0.33575612931221527,0.2583572110792741,0.09703632887189292,0.7271505376344086,0.2583572110792741,0.29660087719298245
0.14714714714714713,0.025310410697230182,0.0009560229445506692,0.9636363636363636,0.025310410697230182,0.031431621397224524,0.2956064947468959,0.10659655831739961,0.7351543942992874,0.2956064947468959,0.33575612931221527,0.2583572110792741,0.09703632887189292,0.7271505376344086,0.2583572110792741,0.29660087719298245
0.14814814814814814,0.025310410697230182,0.0009560229445506692,0.9636363636363636,0.025310410697230182,0.031431621397224524,0.2956064947468959,0.10659655831739961,0.7351543942992874,0.2956064947468959,0.33575612931221527,0.25787965616045844,0.09703632887189292,0.7267833109017496,0.25787965616045844,0.2960850970501151
0.14914914914914915,0.024355300859598854,0.0009560229445506692,0.9622641509433962,0.024355300859598854,0.030252699015304304,0.2956064947468959,0.10659655831739961,0.7351543942992874,0.2956064947468959,0.33575612931221527,0.25787965616045844,0.09703632887189292,0.7267833109017496,0.25787965616045844,0.2960850970501151
0.15015015015015015,0.023400191021967526,0.0004780114722753346,0.98,0.023400191021967526,0.0290766674578685,0.2956064947468959,0.10659655831739961,0.7351543942992874,0.2956064947468959,0.33575612931221527,0.25787965616045844,0.09703632887189292,0.7267833109017496,0.25787965616045844,0.2960850970501151
0.15115115115115116,0.023400191021967526,0.0004780114722753346,0.98,0.023400191021967526,0.0290766674578685,0.2956064947468959,0.10659655831739961,0.7351543942992874,0.2956064947468959,0.33575612931221527,0.2574021012416428,0.09703632887189292,0.7264150943396226,0.2574021012416428,0.2955692037727572
0.15215215215215216,0.022445081184336198,0.0004780114722753346,0.9791666666666666,0.022445081184336198,0.02789648622981956,0.2956064947468959,0.10659655831739961,0.7351543942992874,0.2956064947468959,0.33575612931221527,0.2574021012416428,0.09703632887189292,0.7264150943396226,0.2574021012416428,0.2955692037727572
0.15315315315315314,0.02148997134670487,0.0004780114722753346,0.9782608695652174,0.02148997134670487,0.02671574447874614,0.2956064947468959,0.10659655831739961,0.7351543942992874,0.2956064947468959,0.33575612931221527,0.2574021012416428,0.09703632887189292,0.7264150943396226,0.2574021012416428,0.2955692037727572
0.15415415415415415,0.02005730659025788,0.0004780114722753346,0.9767441860465116,0.02005730659025788,0.024943579997624424,0.2956064947468959,0.10659655831739961,0.7351543942992874,0.2956064947468959,0.33575612931221527,0.2574021012416428,0.09703632887189292,0.7264150943396226,0.2574021012416428,0.2955692037727572
0.15515515515515516,0.02005730659025788,0.0004780114722753346,0.9767441860465116,0.02005730659025788,0.024943579997624424,0.2956064947468959,0.10659655831739961,0.7351543942992874,0.2956064947468959,0.33575612931221527,0.2574021012416428,0.09703632887189292,0.7264150943396226,0.2574021012416428,0.2955692037727572
0.15615615615615616,0.02005730659025788,0.0004780114722753346,0.9767441860465116,0.02005730659025788,0.024943579997624424,0.2956064947468959,0.10659655831739961,0.7351543942992874,0.2956064947468959,0.33575612931221527,0.2574021012416428,0.09703632887189292,0.7264150943396226,0.2574021012416428,0.2955692037727572
0.15715715715715717,0.018147086914995225,0.0004780114722753346,0.9743589743589743,0.018147086914995225,0.0225787284610814,0.2956064947468959,0.10659655831739961,0.7351543942992874,0.2956064947468959,0.33575612931221527,0.2559694364851958,0.09703632887189292,0.7253044654939107,0.2559694364851958,0.29402084476138235
0.15815815815815815,0.016714422158548233,0.0004780114722753346,0.9722222222222222,0.016714422158548233,0.020803613884926297,0.2956064947468959,0.10659655831739961,0.7351543942992874,0.2956064947468959,0.33575612931221527,0.2559694364851958,0.09703632887189292,0.7253044654939107,0.2559694364851958,0.29402084476138235
0.15915915915915915,0.016714422158548233,0.0004780114722753346,0.9722222222222222,0.016714422158548233,0.020803613884926297,0.2956064947468959,0.10659655831739961,0.7351543942992874,0.2956064947468959,0.33575612931221527,0.25501432664756446,0.0965583173996176,0.7255434782608695,0.25501432664756446,0.2930201931518876
0.16016016016016016,0.015759312320916905,0.0004780114722753346,0.9705882352941176,0.015759312320916905,0.019619500594530326,0.2956064947468959,0.10659655831739961,0.7351543942992874,0.2956064947468959,0.33575612931221527,0.2545367717287488,0.09608030592734225,0.726158038147139,0.2545367717287488,0.2925356750823271
0.16116116116116116,0.015759312320916905,0.0004780114722753346,0.9705882352941176,0.015759312320916905,0.019619500594530326,0.2956064947468959,0.10659655831739961,0.7351543942992874,0.2956064947468959,0.33575612931221527,0.2531041069723018,0.09608030592734225,0.7250341997264022,0.2531041069723018,0.2909849566267706
0.16216216216216217,0.015281757402101241,0.0004780114722753346,0.9696969696969697,0.015281757402101241,0.01902723272684029,0.2956064947468959,0.10659655831739961,0.7351543942992874,0.2956064947468959,0.33575612931221527,0.25262655205348616,0.09608030592734225,0.7246575342465753,0.25262655205348616,0.2904678234131342
0.16316316316316315,0.015281757402101241,0.0004780114722753346,0.9696969696969697,0.015281757402101241,0.01902723272684029,0.2956064947468959,0.10659655831739961,0.7351543942992874,0.2956064947468959,0.33575612931221527,0.24689589302769818,0.09464627151051626,0.7230769230769231,0.24689589302769818,0.2843471565284347
0.16416416416416416,0.014804202483285577,0.0004780114722753346,0.96875,0.014804202483285577,0.018434823977164606,0.2956064947468959,0.10659655831739961,0.7351543942992874,0.2956064947468959,0.33575612931221527,0.24641833810888253,0.09464627151051626,0.7226890756302521,0.24641833810888253,0.2838283828382838
0.16516516516516516,0.014804202483285577,0.0004780114722753346,0.96875,0.014804202483285577,0.018434823977164606,0.2956064947468959,0.10659655831739961,0.7351543942992874,0.2956064947468959,0.33575612931221527,0.24641833810888253,0.09416826003824091,0.7237026647966339,0.24641833810888253,0.28385961051820885
0.16616616616616617,0.014804202483285577,0.0004780114722753346,0.96875,0.014804202483285577,0.018434823977164606,0.2956064947468959,0.10659655831739961,0.7351543942992874,0.2956064947468959,0.33575612931221527,0.24641833810888253,0.09416826003824091,0.7237026647966339,0.24641833810888253,0.28385961051820885
0.16716716716716717,0.012416427889207259,0.0004780114722753346,0.9629629629629629,0.012416427889207259,0.01547066523860526,0.2956064947468959,0.10659655831739961,0.7351543942992874,0.2956064947468959,0.33575612931221527,0.24641833810888253,0.09416826003824091,0.7237026647966339,0.24641833810888253,0.28385961051820885
0.16816816816816815,0.012416427889207259,0.0004780114722753346,0.9629629629629629,0.012416427889207259,0.01547066523860526,0.2956064947468959,0.10659655831739961,0.7351543942992874,0.2956064947468959,0.33575612931221527,0.24498567335243554,0.09416826003824091,0.7225352112676057,0.24498567335243554,0.28230244331939247
0.16916916916916916,0.012416427889207259,0.0004780114722753346,0.9629629629629629,0.012416427889207259,0.01547066523860526,0.2956064947468959,0.10659655831739961,0.7351543942992874,0.2956064947468959,0.33575612931221527,0.24498567335243554,0.09416826003824091,0.7225352112676057,0.24498567335243554,0.28230244331939247
0.17017017017017017,0.011938872970391595,0.0004780114722753346,0.9615384615384616,0.011938872970391595,0.01487741014044275,0.2956064947468959,0.10659655831739961,0.7351543942992874,0.2956064947468959,0.33575612931221527,0.24450811843361986,0.09416826003824091,0.7221438645980254,0.24450811843361986,0.2817831590533847
0.17117117117117117,0.011938872970391595,0.0004780114722753346,0.9615384615384616,0.011938872970391595,0.01487741014044275,0.2956064947468959,0.10659655831739961,0.7351543942992874,0.2956064947468959,0.33575612931221527,0.24355300859598855,0.09416826003824091,0.7213578500707214,0.24355300859598855,0.2807442474953209
0.17217217217217218,0.011938872970391595,0.0004780114722753346,0.9615384615384616,0.011938872970391595,0.01487741014044275,0.2956064947468959,0.10659655831739961,0.7351543942992874,0.2956064947468959,0.33575612931221527,0.24355300859598855,0.09416826003824091,0.7213578500707214,0.24355300859598855,0.2807442474953209
0.17317317317317318,0.011938872970391595,0.0004780114722753346,0.9615384615384616,0.011938872970391595,0.01487741014044275,0.2956064947468959,0.10659655831739961,0.7351543942992874,0.2956064947468959,0.33575612931221527,0.24212034383954154,0.09416826003824091,0.7201704545454546,0.24212034383954154,0.2791850220264317
0.17417417417417416,0.010983763132760267,0.0004780114722753346,0.9583333333333334,0.010983763132760267,0.013690476190476189,0.2956064947468959,0.10659655831739961,0.7351543942992874,0.2956064947468959,0.33575612931221527,0.24164278892072588,0.09416826003824091,0.7197724039829303,0.24164278892072588,0.2786650512170944
0.17517517517517517,0.010983763132760267,0.0004780114722753346,0.9583333333333334,0.010983763132760267,0.013690476190476189,0.2956064947468959,0.10659655831739961,0.7351543942992874,0.2956064947468959,0.33575612931221527,0.24116523400191023,0.09416826003824091,0.7193732193732194,0.24116523400191023,0.27814496585150916
0.17617617617617617,0.010983763132760267,0.0004780114722753346,0.9583333333333334,0.010983763132760267,0.013690476190476189,0.2956064947468959,0.10659655831739961,0.7351543942992874,0.2956064947468959,0.33575612931221527,0.24068767908309455,0.09416826003824091,0.7189728958630528,0.24068767908309455,0.27762476589181445
0.17717717717717718,0.01002865329512894,0.0004780114722753346,0.9545454545454546,0.01002865329512894,0.012502976899261728,0.2956064947468959,0.10659655831739961,0.7351543942992874,0.2956064947468959,0.33575612931221527,0.23734479465138492,0.09225621414913958,0.7202898550724638,0.23734479465138492,0.27410103684094417
0.17817817817817819,0.009551098376313277,0.0004780114722753346,0.9523809523809523,0.009551098376313277,0.011909015124449208,0.2956064947468959,0.10659655831739961,0.7351543942992874,0.2956064947468959,0.33575612931221527,0.23734479465138492,0.09225621414913958,0.7202898550724638,0.23734479465138492,0.27410103684094417
0.17917917917917917,0.009551098376313277,0.0004780114722753346,0.9523809523809523,0.009551098376313277,0.011909015124449208,0.2956064947468959,0.10659655831739961,0.7351543942992874,0.2956064947468959,0.33575612931221527,0.23686723973256923,0.09225621414913958,0.7198838896952104,0.23686723973256923,0.2735797021511307
0.18018018018018017,0.009551098376313277,0.0004780114722753346,0.9523809523809523,0.009551098376313277,0.011909015124449208,0.2956064947468959,0.10659655831739961,0.7351543942992874,0.2956064947468959,0.33575612931221527,0.23591212989493793,0.09225621414913958,0.7190684133915575,0.23591212989493793,0.27253668763102723
0.18118118118118118,0.009551098376313277,0.0004780114722753346,0.9523809523809523,0.009551098376313277,0.011909015124449208,0.2956064947468959,0.10659655831739961,0.7351543942992874,0.2956064947468959,0.33575612931221527,0.2349570200573066,0.09225621414913958,0.7182481751824817,0.2349570200573066,0.27149321266968324
0.18218218218218218,0.009551098376313277,0.0004780114722753346,0.9523809523809523,0.009551098376313277,0.011909015124449208,0.2956064947468959,0.10659655831739961,0.7351543942992874,0.2956064947468959,0.33575612931221527,0.23256924546322827,0.09225621414913958,0.7161764705882353,0.23256924546322827,0.2688825088339223
0.18318318318318319,0.009551098376313277,0.0004780114722753346,0.9523809523809523,0.009551098376313277,0.011909015124449208,0.2956064947468959,0.10659655831739961,0.7351543942992874,0.2956064947468959,0.33575612931221527,0.23113658070678128,0.09225621414913958,0.7149187592319055,0.23113658070678128,0.267314702308627
0.1841841841841842,0.009551098376313277,0.0004780114722753346,0.9523809523809523,0.009551098376313277,0.011909015124449208,0.2956064947468959,0.10659655831739961,0.7351543942992874,0.2956064947468959,0.33575612931221527,0.22015281757402103,0.08652007648183556,0.7180685358255452,0.22015281757402103,0.25559991128853404
0.18518518518518517,0.009073543457497613,0.0004780114722753346,0.95,0.009073543457497613,0.011314911862791807,0.2956064947468959,0.10659655831739961,0.7351543942992874,0.2956064947468959,0.33575612931221527,0.21967526265520534,0.08652007648183556,0.717628705148206,0.21967526265520534,0.2550737495841189
0.18618618618618618,0.009073543457497613,0.0004780114722753346,0.95,0.009073543457497613,0.011314911862791807,0.2956064947468959,0.10659655831739961,0.7351543942992874,0.2956064947468959,0.33575612931221527,0.21967526265520534,0.08652007648183556,0.717628705148206,0.21967526265520534,0.2550737495841189
0.18718718718718719,0.009073543457497613,0.0004780114722753346,0.95,0.009073543457497613,0.011314911862791807,0.2956064947468959,0.10659655831739961,0.7351543942992874,0.2956064947468959,0.33575612931221527,0.218720152817574,0.08652007648183556,0.7167449139280125,0.218720152817574,0.2540210759844703
0.18818818818818819,0.009073543457497613,0.0004780114722753346,0.95,0.009073543457497613,0.011314911862791807,0.2956064947468959,0.10659655831739961,0.7351543942992874,0.2956064947468959,0.33575612931221527,0.218720152817574,0.08652007648183556,0.7167449139280125,0.218720152817574,0.2540210759844703
0.1891891891891892,0.009073543457497613,0.0004780114722753346,0.95,0.009073543457497613,0.011314911862791807,0.2956064947468959,0.10659655831739961,0.7351543942992874,0.2956064947468959,0.33575612931221527,0.21824259789875836,0.08652007648183556,0.7163009404388715,0.21824259789875836,0.2534945640115376
0.19019019019019018,0.009073543457497613,0.0004780114722753346,0.95,0.009073543457497613,0.011314911862791807,0.2956064947468959,0.10659655831739961,0.7351543942992874,0.2956064947468959,0.33575612931221527,0.2134670487106017,0.08365200764818356,0.7186495176848875,0.2134670487106017,0.24838853078461876
0.19119119119119118,0.009073543457497613,0.0004780114722753346,0.95,0.009073543457497613,0.011314911862791807,0.2956064947468959,0.10659655831739961,0.7351543942992874,0.2956064947468959,0.33575612931221527,0.21298949379178606,0.08365200764818356,0.7181964573268921,0.21298949379178606,0.2478603979104146
0.19219219219219219,0.009073543457497613,0.0004780114722753346,0.95,0.009073543457497613,0.011314911862791807,0.2956064947468959,0.10659655831739961,0.7351543942992874,0.2956064947468959,0.33575612931221527,0.2125119388729704,0.08365200764818356,0.717741935483871,0.2125119388729704,0.24733214762116495
0.1931931931931932,0.009073543457497613,0.0004780114722753346,0.95,0.009073543457497613,0.011314911862791807,0.2956064947468959,0.10659655831739961,0.7351543942992874,0.2956064947468959,0.33575612931221527,0.21203438395415472,0.08365200764818356,0.7172859450726979,0.21203438395415472,0.24680377987770982
0.1941941941941942,0.009073543457497613,0.0004780114722753346,0.95,0.009073543457497613,0.011314911862791807,0.2956064947468959,0.10659655831739961,0.7351543942992874,0.2956064947468959,0.33575612931221527,0.2096466093600764,0.08365200764818356,0.7149837133550488,0.2096466093600764,0.24416017797552836
0.19519519519519518,0.009073543457497613,0.0004780114722753346,0.95,0.009073543457497613,0.011314911862791807,0.2956064947468959,0.10659655831739961,0.7351543942992874,0.2956064947468959,0.33575612931221527,0.20916905444126074,0.08365200764818356,0.7145187601957586,0.20916905444126074,0.24363110468350208
0.19619619619619619,0.009073543457497613,0.0004780114722753346,0.95,0.009073543457497613,0.011314911862791807,0.2956064947468959,0.10659655831739961,0.7351543942992874,0.2956064947468959,0.33575612931221527,0.2082139446036294,0.08365200764818356,0.7135842880523732,0.2082139446036294,0.24257260487370647
0.19719719719719719,0.009073543457497613,0.0004780114722753346,0.95,0.009073543457497613,0.011314911862791807,0.2956064947468959,0.10659655831739961,0.7351543942992874,0.2956064947468959,0.33575612931221527,0.20630372492836677,0.08365200764818356,0.7116968698517299,0.20630372492836677,0.24045419125013914
0.1981981981981982,0.009073543457497613,0.0004780114722753346,0.95,0.009073543457497613,0.011314911862791807,0.2956064947468959,0.10659655831739961,0.7351543942992874,0.2956064947468959,0.33575612931221527,0.20582617000955108,0.08365200764818356,0.7112211221122112,0.20582617000955108,0.23992429303050544
0.19919919919919921,0.009073543457497613,0.0004780114722753346,0.95,0.009073543457497613,0.011314911862791807,0.2956064947468959,0.10659655831739961,0.7351543942992874,0.2956064947468959,0.33575612931221527,0.20487106017191978,0.08365200764818356,0.7102649006622517,0.20487106017191978,0.23886414253897553
0.20020020020020018,0.0071633237822349575,0.0004780114722753346,0.9375,0.0071633237822349575,0.008937082936129648,0.29512893982808025,0.10659655831739961,0.7348394768133175,0.29512893982808025,0.335250081371379,0.20391595033428844,0.08365200764818356,0.7093023255813954,0.20391595033428844,0.23780351971485852
0.20120120120120119,0.0071633237822349575,0.0004780114722753346,0.9375,0.0071633237822349575,0.008937082936129648,0.29512893982808025,0.10659655831739961,0.7348394768133175,0.29512893982808025,0.335250081371379,0.20391595033428844,0.08365200764818356,0.7093023255813954,0.20391595033428844,0.23780351971485852
0.2022022022022022,0.0071633237822349575,0.0004780114722753346,0.9375,0.0071633237822349575,0.008937082936129648,0.29512893982808025,0.10659655831739961,0.7348394768133175,0.29512893982808025,0.335250081371379,0.2029608404966571,0.08365200764818356,0.7083333333333334,0.2029608404966571,0.23674242424242425
0.2032032032032032,0.0071633237822349575,0.0004780114722753346,0.9375,0.0071633237822349575,0.008937082936129648,0.29512893982808025,0.10659655831739961,0.7348394768133175,0.29512893982808025,0.335250081371379,0.2029608404966571,0.08365200764818356,0.7083333333333334,0.2029608404966571,0.23674242424242425
0.20420420420420421,0.0071633237822349575,0.0004780114722753346,0.9375,0.0071633237822349575,0.008937082936129648,0.29512893982808025,0.10659655831739961,0.7348394768133175,0.29512893982808025,0.335250081371379,0.2029608404966571,0.08365200764818356,0.7083333333333334,0.2029608404966571,0.23674242424242425
0.20520520520520522,0.0071633237822349575,0.0004780114722753346,0.9375,0.0071633237822349575,0.008937082936129648,0.29512893982808025,0.10659655831739961,0.7348394768133175,0.29512893982808025,0.335250081371379,0.2029608404966571,0.08365200764818356,0.7083333333333334,0.2029608404966571,0.23674242424242425
0.20620620620620619,0.0071633237822349575,0.0004780114722753346,0.9375,0.0071633237822349575,0.008937082936129648,0.29512893982808025,0.10659655831739961,0.7348394768133175,0.29512893982808025,0.335250081371379,0.2029608404966571,0.08365200764818356,0.7083333333333334,0.2029608404966571,0.23674242424242425
0.2072072072072072,0.0071633237822349575,0.0004780114722753346,0.9375,0.0071633237822349575,0.008937082936129648,0.29512893982808025,0.10659655831739961,0.7348394768133175,0.29512893982808025,0.335250081371379,0.2029608404966571,0.08365200764818356,0.7083333333333334,0.2029608404966571,0.23674242424242425
0.20820820820820821,0.0071633237822349575,0.0004780114722753346,0.9375,0.0071633237822349575,0.008937082936129648,0.29512893982808025,0.10659655831739961,0.7348394768133175,0.29512893982808025,0.335250081371379,0.2029608404966571,0.08365200764818356,0.7083333333333334,0.2029608404966571,0.23674242424242425
0.20920920920920921,0.0071633237822349575,0.0004780114722753346,0.9375,0.0071633237822349575,0.008937082936129648,0.29512893982808025,0.10659655831739961,0.7348394768133175,0.29512893982808025,0.335250081371379,0.2029608404966571,0.08365200764818356,0.7083333333333334,0.2029608404966571,0.23674242424242425
0.21021021021021022,0.0071633237822349575,0.0004780114722753346,0.9375,0.0071633237822349575,0.008937082936129648,0.29512893982808025,0.10659655831739961,0.7348394768133175,0.29512893982808025,0.335250081371379,0.2029608404966571,0.08365200764818356,0.7083333333333334,0.2029608404966571,0.23674242424242425
0.2112112112112112,0.0071633237822349575,0.0004780114722753346,0.9375,0.0071633237822349575,0.008937082936129648,0.29512893982808025,0.10659655831739961,0.7348394768133175,0.29512893982808025,0.335250081371379,0.2029608404966571,0.08365200764818356,0.7083333333333334,0.2029608404966571,0.23674242424242425
0.2122122122122122,0.0071633237822349575,0.0004780114722753346,0.9375,0.0071633237822349575,0.008937082936129648,0.29512893982808025,0.10659655831739961,0.7348394768133175,0.29512893982808025,0.335250081371379,0.20248328557784145,0.08365200764818356,0.7078464106844741,0.20248328557784145,0.2362116991643454
0.21321321321321321,0.0071633237822349575,0.0004780114722753346,0.9375,0.0071633237822349575,0.008937082936129648,0.29512893982808025,0.10659655831739961,0.7348394768133175,0.29512893982808025,0.335250081371379,0.20248328557784145,0.08365200764818356,0.7078464106844741,0.20248328557784145,0.2362116991643454
0.21421421421421422,0.0071633237822349575,0.0004780114722753346,0.9375,0.0071633237822349575,0.008937082936129648,0.29512893982808025,0.10659655831739961,0.7348394768133175,0.29512893982808025,0.335250081371379,0.20248328557784145,0.08365200764818356,0.7078464106844741,0.20248328557784145,0.2362116991643454
0.21521521521521522,0.0071633237822349575,0.0004780114722753346,0.9375,0.0071633237822349575,0.008937082936129648,0.29512893982808025,0.10659655831739961,0.7348394768133175,0.29512893982808025,0.335250081371379,0.2020057306590258,0.08365200764818356,0.7073578595317725,0.2020057306590258,0.2356808558056608
0.21621621621621623,0.0071633237822349575,0.0004780114722753346,0.9375,0.0071633237822349575,0.008937082936129648,0.29512893982808025,0.10659655831739961,0.7348394768133175,0.29512893982808025,0.335250081371379,0.2020057306590258,0.08365200764818356,0.7073578595317725,0.2020057306590258,0.2356808558056608
0.21721721721721721,0.0071633237822349575,0.0004780114722753346,0.9375,0.0071633237822349575,0.008937082936129648,0.29512893982808025,0.10659655831739961,0.7348394768133175,0.29512893982808025,0.335250081371379,0.2020057306590258,0.08365200764818356,0.7073578595317725,0.2020057306590258,0.2356808558056608
0.21821821821821821,0.0071633237822349575,0.0004780114722753346,0.9375,0.0071633237822349575,0.008937082936129648,0.29512893982808025,0.10659655831739961,0.7348394768133175,0.29512893982808025,0.335250081371379,0.2020057306590258,0.08365200764818356,0.7073578595317725,0.2020057306590258,0.2356808558056608
0.21921921921921922,0.0071633237822349575,0.0004780114722753346,0.9375,0.0071633237822349575,0.008937082936129648,0.29512893982808025,0.10659655831739961,0.7348394768133175,0.29512893982808025,0.335250081371379,0.2020057306590258,0.08365200764818356,0.7073578595317725,0.2020057306590258,0.2356808558056608
0.22022022022022023,0.0071633237822349575,0.0004780114722753346,0.9375,0.0071633237822349575,0.008937082936129648,0.29512893982808025,0.10659655831739961,0.7348394768133175,0.29512893982808025,0.335250081371379,0.2020057306590258,0.08365200764818356,0.7073578595317725,0.2020057306590258,0.2356808558056608
0.22122122122122123,0.0071633237822349575,0.0004780114722753346,0.9375,0.0071633237822349575,0.008937082936129648,0.29512893982808025,0.10659655831739961,0.7348394768133175,0.29512893982808025,0.335250081371379,0.2020057306590258,0.08365200764818356,0.7073578595317725,0.2020057306590258,0.2356808558056608
0.22222222222222221,0.0071633237822349575,0.0004780114722753346,0.9375,0.0071633237822349575,0.008937082936129648,0.29512893982808025,0.10659655831739961,0.7348394768133175,0.29512893982808025,0.335250081371379,0.2020057306590258,0.08365200764818356,0.7073578595317725,0.2020057306590258,0.2356808558056608
0.22322322322322322,0.0062082139446036294,0.0004780114722753346,0.9285714285714286,0.0062082139446036294,0.007747318235995232,0.29512893982808025,0.10659655831739961,0.7348394768133175,0.29512893982808025,0.335250081371379,0.2020057306590258,0.08365200764818356,0.7073578595317725,0.2020057306590258,0.2356808558056608
0.22422422422422422,0.0062082139446036294,0.0004780114722753346,0.9285714285714286,0.0062082139446036294,0.007747318235995232,0.29512893982808025,0.10659655831739961,0.7348394768133175,0.29512893982808025,0.335250081371379,0.20105062082139447,0.08365200764818356,0.7063758389261745,0.20105062082139447,0.23461881408827462
0.22522522522522523,0.0062082139446036294,0.0004780114722753346,0.9285714285714286,0.0062082139446036294,0.007747318235995232,0.29512893982808025,0.10659655831739961,0.7348394768133175,0.29512893982808025,0.335250081371379,0.20105062082139447,0.08365200764818356,0.7063758389261745,0.20105062082139447,0.23461881408827462
0.22622622622622623,0.0062082139446036294,0.0004780114722753346,0.9285714285714286,0.0062082139446036294,0.007747318235995232,0.29512893982808025,0.10659655831739961,0.7348394768133175,0.29512893982808025,0.335250081371379,0.20105062082139447,0.08365200764818356,0.7063758389261745,0.20105062082139447,0.23461881408827462
0.22722722722722721,0.0062082139446036294,0.0004780114722753346,0.9285714285714286,0.0062082139446036294,0.007747318235995232,0.29512893982808025,0.10659655831739961,0.7348394768133175,0.29512893982808025,0.335250081371379,0.20105062082139447,0.08365200764818356,0.7063758389261745,0.20105062082139447,0.23461881408827462
0.22822822822822822,0.0062082139446036294,0.0004780114722753346,0.9285714285714286,0.0062082139446036294,0.007747318235995232,0.29512893982808025,0.10659655831739961,0.7348394768133175,0.29512893982808025,0.335250081371379,0.20057306590257878,0.08365200764818356,0.7058823529411765,0.20057306590257878,0.23408761565042913
0.22922922922922923,0.0062082139446036294,0.0004780114722753346,0.9285714285714286,0.0062082139446036294,0.007747318235995232,0.29512893982808025,0.10659655831739961,0.7348394768133175,0.29512893982808025,0.335250081371379,0.20057306590257878,0.08365200764818356,0.7058823529411765,0.20057306590257878,0.23408761565042913
0.23023023023023023,0.0062082139446036294,0.0004780114722753346,0.9285714285714286,0.0062082139446036294,0.007747318235995232,0.29512893982808025,0.10659655831739961,0.7348394768133175,0.29512893982808025,0.335250081371379,0.20057306590257878,0.08365200764818356,0.7058823529411765,0.20057306590257878,0.23408761565042913
0.23123123123123124,0.004775549188156638,0.0004780114722753346,0.9090909090909091,0.004775549188156638,0.0059616072493144144,0.29512893982808025,0.10659655831739961,0.7348394768133175,0.29512893982808025,0.335250081371379,0.20057306590257878,0.08365200764818356,0.7058823529411765,0.20057306590257878,0.23408761565042913
0.23223223223223222,0.004775549188156638,0.0004780114722753346,0.9090909090909091,0.004775549188156638,0.0059616072493144144,0.29512893982808025,0.10659655831739961,0.7348394768133175,0.29512893982808025,0.335250081371379,0.20057306590257878,0.08365200764818356,0.7058823529411765,0.20057306590257878,0.23408761565042913
0.23323323323323322,0.004775549188156638,0.0004780114722753346,0.9090909090909091,0.004775549188156638,0.0059616072493144144,0.29512893982808025,0.10659655831739961,0.7348394768133175,0.29512893982808025,0.335250081371379,0.20057306590257878,0.08365200764818356,0.7058823529411765,0.20057306590257878,0.23408761565042913
0.23423423423423423,0.004775549188156638,0.0004780114722753346,0.9090909090909091,0.004775549188156638,0.0059616072493144144,0.29512893982808025,0.10659655831739961,0.7348394768133175,0.29512893982808025,0.335250081371379,0.20057306590257878,0.08365200764818356,0.7058823529411765,0.20057306590257878,0.23408761565042913
0.23523523523523523,0.004775549188156638,0.0004780114722753346,0.9090909090909091,0.004775549188156638,0.0059616072493144144,0.29512893982808025,0.10659655831739961,0.7348394768133175,0.29512893982808025,0.335250081371379,0.20057306590257878,0.08365200764818356,0.7058823529411765,0.20057306590257878,0.23408761565042913
0.23623623623623624,0.004775549188156638,0.0004780114722753346,0.9090909090909091,0.004775549188156638,0.0059616072493144144,0.29512893982808025,0.10659655831739961,0.7348394768133175,0.29512893982808025,0.335250081371379,0.20057306590257878,0.08365200764818356,0.7058823529411765,0.20057306590257878,0.23408761565042913
0.23723723723723725,0.004775549188156638,0.0004780114722753346,0.9090909090909091,0.004775549188156638,0.0059616072493144144,0.29512893982808025,0.10659655831739961,0.7348394768133175,0.29512893982808025,0.335250081371379,0.20057306590257878,0.08365200764818356,0.7058823529411765,0.20057306590257878,0.23408761565042913
0.23823823823823823,0.004775549188156638,0.0004780114722753346,0.9090909090909091,0.004775549188156638,0.0059616072493144144,0.29512893982808025,0.10659655831739961,0.7348394768133175,0.29512893982808025,0.335250081371379,0.20057306590257878,0.08365200764818356,0.7058823529411765,0.20057306590257878,0.23408761565042913
0.23923923923923923,0.004775549188156638,0.0004780114722753346,0.9090909090909091,0.004775549188156638,0.0059616072493144144,0.29512893982808025,0.10659655831739961,0.7348394768133175,0.29512893982808025,0.335250081371379,0.20057306590257878,0.08365200764818356,0.7058823529411765,0.20057306590257878,0.23408761565042913
0.24024024024024024,0.004775549188156638,0.0004780114722753346,0.9090909090909091,0.004775549188156638,0.0059616072493144144,0.29512893982808025,0.10659655831739961,0.7348394768133175,0.29512893982808025,0.335250081371379,0.20057306590257878,0.08365200764818356,0.7058823529411765,0.20057306590257878,0.23408761565042913
0.24124124124124124,0.004775549188156638,0.0004780114722753346,0.9090909090909091,0.004775549188156638,0.0059616072493144144,0.29512893982808025,0.10659655831739961,0.7348394768133175,0.29512893982808025,0.335250081371379,0.20057306590257878,0.08365200764818356,0.7058823529411765,0.20057306590257878,0.23408761565042913
0.24224224224224225,0.004775549188156638,0.0004780114722753346,0.9090909090909091,0.004775549188156638,0.0059616072493144144,0.29512893982808025,0.10659655831739961,0.7348394768133175,0.29512893982808025,0.335250081371379,0.20057306590257878,0.08365200764818356,0.7058823529411765,0.20057306590257878,0.23408761565042913
0.24324324324324323,0.004775549188156638,0.0004780114722753346,0.9090909090909091,0.004775549188156638,0.0059616072493144144,0.29512893982808025,0.10659655831739961,0.7348394768133175,0.29512893982808025,0.335250081371379,0.20057306590257878,0.08365200764818356,0.7058823529411765,0.20057306590257878,0.23408761565042913
0.24424424424424424,0.004775549188156638,0.0004780114722753346,0.9090909090909091,0.004775549188156638,0.0059616072493144144,0.29512893982808025,0.10659655831739961,0.7348394768133175,0.29512893982808025,0.335250081371379,0.20057306590257878,0.08365200764818356,0.7058823529411765,0.20057306590257878,0.23408761565042913
0.24524524524524524,0.004775549188156638,0.0004780114722753346,0.9090909090909091,0.004775549188156638,0.0059616072493144144,0.29512893982808025,0.10659655831739961,0.7348394768133175,0.29512893982808025,0.335250081371379,0.20057306590257878,0.08365200764818356,0.7058823529411765,0.20057306590257878,0.23408761565042913
0.24624624624624625,0.004775549188156638,0.0004780114722753346,0.9090909090909091,0.004775549188156638,0.0059616072493144144,0.29512893982808025,0.10659655831739961,0.7348394768133175,0.29512893982808025,0.335250081371379,0.20057306590257878,0.08365200764818356,0.7058823529411765,0.20057306590257878,0.23408761565042913
0.24724724724724725,0.004775549188156638,0.0004780114722753346,0.9090909090909091,0.004775549188156638,0.0059616072493144144,0.29512893982808025,0.10659655831739961,0.7348394768133175,0.29512893982808025,0.335250081371379,0.20057306590257878,0.08365200764818356,0.7058823529411765,0.20057306590257878,0.23408761565042913
0.24824824824824826,0.004775549188156638,0.0004780114722753346,0.9090909090909091,0.004775549188156638,0.0059616072493144144,0.29512893982808025,0.10659655831739961,0.7348394768133175,0.29512893982808025,0.335250081371379,0.20057306590257878,0.08365200764818356,0.7058823529411765,0.20057306590257878,0.23408761565042913
0.24924924924924924,0.004775549188156638,0.0004780114722753346,0.9090909090909091,0.004775549188156638,0.0059616072493144144,0.29512893982808025,0.10659655831739961,0.7348394768133175,0.29512893982808025,0.335250081371379,0.20057306590257878,0.08365200764818356,0.7058823529411765,0.20057306590257878,0.23408761565042913
0.25025025025025027,0.002387774594078319,0.0004780114722753346,0.8333333333333334,0.002387774594078319,0.0029825817227392033,0.29512893982808025,0.10659655831739961,0.7348394768133175,0.29512893982808025,0.335250081371379,0.20057306590257878,0.08365200764818356,0.7058823529411765,0.20057306590257878,0.23408761565042913
0.25125125125125125,0.002387774594078319,0.0004780114722753346,0.8333333333333334,0.002387774594078319,0.0029825817227392033,0.29512893982808025,0.10659655831739961,0.7348394768133175,0.29512893982808025,0.335250081371379,0.20057306590257878,0.08365200764818356,0.7058823529411765,0.20057306590257878,0.23408761565042913
0.25225225225225223,0.002387774594078319,0.0004780114722753346,0.8333333333333334,0.002387774594078319,0.0029825817227392033,0.29512893982808025,0.10659655831739961,0.7348394768133175,0.29512893982808025,0.335250081371379,0.20057306590257878,0.08365200764818356,0.7058823529411765,0.20057306590257878,0.23408761565042913
0.25325325325325326,0.002387774594078319,0.0004780114722753346,0.8333333333333334,0.002387774594078319,0.0029825817227392033,0.29512893982808025,0.10659655831739961,0.7348394768133175,0.29512893982808025,0.335250081371379,0.1991404011461318,0.08173996175908221,0.7091836734693877,0.1991404011461318,0.23259705488621152
0.25425425425425424,0.002387774594078319,0.0004780114722753346,0.8333333333333334,0.002387774594078319,0.0029825817227392033,0.29512893982808025,0.10659655831739961,0.7348394768133175,0.29512893982808025,0.335250081371379,0.1991404011461318,0.08173996175908221,0.7091836734693877,0.1991404011461318,0.23259705488621152
0.25525525525525528,0.002387774594078319,0.0004780114722753346,0.8333333333333334,0.002387774594078319,0.0029825817227392033,0.29512893982808025,0.10659655831739961,0.7348394768133175,0.29512893982808025,0.335250081371379,0.1981852913085005,0.08173996175908221,0.7081911262798635,0.1981852913085005,0.23153313992412408
0.25625625625625625,0.002387774594078319,0.0004780114722753346,0.8333333333333334,0.002387774594078319,0.0029825817227392033,0.29512893982808025,0.10659655831739961,0.7348394768133175,0.29512893982808025,0.335250081371379,0.19723018147086915,0.08126195028680688,0.7084048027444254,0.19723018147086915,0.23049447482978008
0.25725725725725723,0.002387774594078319,0.0004780114722753346,0.8333333333333334,0.002387774594078319,0.0029825817227392033,0.29512893982808025,0.10659655831739961,0.7348394768133175,0.29512893982808025,0.335250081371379,0.19723018147086915,0.08126195028680688,0.7084048027444254,0.19723018147086915,0.23049447482978008
0.25825825825825827,0.002387774594078319,0.0004780114722753346,0.8333333333333334,0.002387774594078319,0.0029825817227392033,0.29512893982808025,0.10659655831739961,0.7348394768133175,0.29512893982808025,0.335250081371379,0.19723018147086915,0.08126195028680688,0.7084048027444254,0.19723018147086915,0.23049447482978008
0.25925925925925924,0.002387774594078319,0.0004780114722753346,0.8333333333333334,0.002387774594078319,0.0029825817227392033,0.29512893982808025,0.10659655831739961,0.7348394768133175,0.29512893982808025,0.335250081371379,0.19723018147086915,0.08126195028680688,0.7084048027444254,0.19723018147086915,0.23049447482978008
0.26026026026026028,0.002387774594078319,0.0004780114722753346,0.8333333333333334,0.002387774594078319,0.0029825817227392033,0.29512893982808025,0.10659655831739961,0.7348394768133175,0.29512893982808025,0.335250081371379,0.19723018147086915,0.08126195028680688,0.7084048027444254,0.19723018147086915,0.23049447482978008
0.26126126126126126,0.002387774594078319,0.0004780114722753346,0.8333333333333334,0.002387774594078319,0.0029825817227392033,0.29512893982808025,0.10659655831739961,0.7348394768133175,0.29512893982808025,0.335250081371379,0.19723018147086915,0.08126195028680688,0.7084048027444254,0.19723018147086915,0.23049447482978008
0.26226226226226224,0.002387774594078319,0.0004780114722753346,0.8333333333333334,0.002387774594078319,0.0029825817227392033,0.29512893982808025,0.10659655831739961,0.7348394768133175,0.29512893982808025,0.335250081371379,0.19723018147086915,0.08126195028680688,0.7084048027444254,0.19723018147086915,0.23049447482978008
0.26326326326326327,0.002387774594078319,0.0004780114722753346,0.8333333333333334,0.002387774594078319,0.0029825817227392033,0.29512893982808025,0.10659655831739961,0.7348394768133175,0.29512893982808025,0.335250081371379,0.19675262655205347,0.08126195028680688,0.7079037800687286,0.19675262655205347,0.2299620450993525
0.26426426426426425,0.002387774594078319,0.0004780114722753346,0.8333333333333334,0.002387774594078319,0.0029825817227392033,0.29512893982808025,0.10659655831739961,0.7348394768133175,0.29512893982808025,0.335250081371379,0.19675262655205347,0.08126195028680688,0.7079037800687286,0.19675262655205347,0.2299620450993525
0.26526526526526528,0.002387774594078319,0.0004780114722753346,0.8333333333333334,0.002387774594078319,0.0029825817227392033,0.29512893982808025,0.10659655831739961,0.7348394768133175,0.29512893982808025,0.335250081371379,0.19675262655205347,0.08126195028680688,0.7079037800687286,0.19675262655205347,0.2299620450993525
0.26626626626626626,0.002387774594078319,0.0004780114722753346,0.8333333333333334,0.002387774594078319,0.0029825817227392033,0.29512893982808025,0.10659655831739961,0.7348394768133175,0.29512893982808025,0.335250081371379,0.19675262655205347,0.08126195028680688,0.7079037800687286,0.19675262655205347,0.2299620450993525
0.26726726726726724,0.002387774594078319,0.0004780114722753346,0.8333333333333334,0.002387774594078319,0.0029825817227392033,0.29512893982808025,0.10659655831739961,0.7348394768133175,0.29512893982808025,0.335250081371379,0.19627507163323782,0.08126195028680688,0.7074010327022375,0.19627507163323782,0.2294294964831975
0.26826826826826827,0.002387774594078319,0.0004780114722753346,0.8333333333333334,0.002387774594078319,0.0029825817227392033,0.29512893982808025,0.10659655831739961,0.7348394768133175,0.29512893982808025,0.335250081371379,0.19579751671442217,0.08126195028680688,0.7068965517241379,0.19579751671442217,0.22889682894149171
0.26926926926926925,0.002387774594078319,0.0004780114722753346,0.8333333333333334,0.002387774594078319,0.0029825817227392033,0.29512893982808025,0.10659655831739961,0.7348394768133175,0.29512893982808025,0.335250081371379,0.19579751671442217,0.08126195028680688,0.7068965517241379,0.19579751671442217,0.22889682894149171
0.27027027027027029,0.002387774594078319,0.0004780114722753346,0.8333333333333334,0.002387774594078319,0.0029825817227392033,0.29512893982808025,0.10659655831739961,0.7348394768133175,0.29512893982808025,0.335250081371379,0.19579751671442217,0.08126195028680688,0.7068965517241379,0.19579751671442217,0.22889682894149171
0.27127127127127126,0.002387774594078319,0.0004780114722753346,0.8333333333333334,0.002387774594078319,0.0029825817227392033,0.29512893982808025,0.10659655831739961,0.7348394768133175,0.29512893982808025,0.335250081371379,0.19579751671442217,0.08126195028680688,0.7068965517241379,0.19579751671442217,0.22889682894149171
0.27227227227227224,0.002387774594078319,0.0004780114722753346,0.8333333333333334,0.002387774594078319,0.0029825817227392033,0.29512893982808025,0.10659655831739961,0.7348394768133175,0.29512893982808025,0.335250081371379,0.18051575931232092,0.05783938814531549,0.7575150300601202,0.18051575931232092,0.21295774647887322
0.27327327327327328,0.0019102196752626551,0.0004780114722753346,0.8,0.0019102196752626551,0.0023863500775563773,0.29512893982808025,0.10659655831739961,0.7348394768133175,0.29512893982808025,0.335250081371379,0.18051575931232092,0.05783938814531549,0.7575150300601202,0.18051575931232092,0.21295774647887322
0.27427427427427425,0.0019102196752626551,0.0004780114722753346,0.8,0.0019102196752626551,0.0023863500775563773,0.29512893982808025,0.10659655831739961,0.7348394768133175,0.29512893982808025,0.335250081371379,0.18051575931232092,0.05783938814531549,0.7575150300601202,0.18051575931232092,0.21295774647887322
0.27527527527527529,0.0019102196752626551,0.0004780114722753346,0.8,0.0019102196752626551,0.0023863500775563773,0.29512893982808025,0.10659655831739961,0.7348394768133175,0.29512893982808025,0.335250081371379,0.17096466093600765,0.05019120458891013,0.7732181425485961,0.17096466093600765,0.20251159633442695
0.27627627627627627,0.0019102196752626551,0.0004780114722753346,0.8,0.0019102196752626551,0.0023863500775563773,0.29512893982808025,0.10659655831739961,0.7348394768133175,0.29512893982808025,0.335250081371379,0.17096466093600765,0.05019120458891013,0.7732181425485961,0.17096466093600765,0.20251159633442695
0.2772772772772773,0.0019102196752626551,0.0004780114722753346,0.8,0.0019102196752626551,0.0023863500775563773,0.29512893982808025,0.10659655831739961,0.7348394768133175,0.29512893982808025,0.335250081371379,0.17048710601719197,0.05019120458891013,0.7727272727272727,0.17048710601719197,0.2019687712152071
0.27827827827827828,0.0019102196752626551,0.0004780114722753346,0.8,0.0019102196752626551,0.0023863500775563773,0.29512893982808025,0.10659655831739961,0.7348394768133175,0.29512893982808025,0.335250081371379,0.16809933142311365,0.05019120458891013,0.7702407002188184,0.16809933142311365,0.199252801992528
0.27927927927927926,0.0019102196752626551,0.0004780114722753346,0.8,0.0019102196752626551,0.0023863500775563773,0.29512893982808025,0.10659655831739961,0.7348394768133175,0.29512893982808025,0.335250081371379,0.16571155682903535,0.0497131931166348,0.7694013303769401,0.16571155682903535,0.19655602129828934
0.28028028028028029,0.0019102196752626551,0.0004780114722753346,0.8,0.0019102196752626551,0.0023863500775563773,0.29512893982808025,0.10659655831739961,0.7348394768133175,0.29512893982808025,0.335250081371379,0.16284622731614135,0.0497131931166348,0.7662921348314606,0.16284622731614135,0.1932887427729282
0.28128128128128127,0.0019102196752626551,0.0004780114722753346,0.8,0.0019102196752626551,0.0023863500775563773,0.29512893982808025,0.10659655831739961,0.7348394768133175,0.29512893982808025,0.335250081371379,0.1609360076408787,0.049235181644359464,0.7659090909090909,0.1609360076408787,0.19112976406533577
0.2822822822822823,0.0019102196752626551,0.0004780114722753346,0.8,0.0019102196752626551,0.0023863500775563773,0.29512893982808025,0.10659655831739961,0.7348394768133175,0.29512893982808025,0.335250081371379,0.15854823304680038,0.04875717017208413,0.7649769585253456,0.15854823304680038,0.188422247446084
0.28328328328328328,0.0019102196752626551,0.0004780114722753346,0.8,0.0019102196752626551,0.0023863500775563773,0.29512893982808025,0.10659655831739961,0.7348394768133175,0.29512893982808025,0.335250081371379,0.15663801337153774,0.04875717017208413,0.7627906976744186,0.15663801337153774,0.18623665682489216
0.28428428428428426,0.0019102196752626551,0.0004780114722753346,0.8,0.0019102196752626551,0.0023863500775563773,0.29512893982808025,0.10659655831739961,0.7348394768133175,0.29512893982808025,0.335250081371379,0.15472779369627507,0.0482791586998088,0.7623529411764706,0.15472779369627507,0.18406999204635838
0.28528528528528529,0.0019102196752626551,0.0004780114722753346,0.8,0.0019102196752626551,0.0023863500775563773,0.29465138490926457,0.10611854684512428,0.735399284862932,0.29465138490926457,0.33478024959305486,0.15377268385864373,0.0482791586998088,0.7612293144208038,0.15377268385864373,0.18297533810660305
0.28628628628628627,0.0019102196752626551,0.0004780114722753346,0.8,0.0019102196752626551,0.0023863500775563773,0.29465138490926457,0.10611854684512428,0.735399284862932,0.29465138490926457,0.33478024959305486,0.15281757402101243,0.0482791586998088,0.7600950118764845,0.15281757402101243,0.18188018642719112
0.28728728728728731,0.0019102196752626551,0.0004780114722753346,0.8,0.0019102196752626551,0.0023863500775563773,0.29465138490926457,0.10611854684512428,0.735399284862932,0.29465138490926457,0.33478024959305486,0.15281757402101243,0.0482791586998088,0.7600950118764845,0.15281757402101243,0.18188018642719112
0.28828828828828829,0.0019102196752626551,0.0004780114722753346,0.8,0.0019102196752626551,0.0023863500775563773,0.29465138490926457,0.10611854684512428,0.735399284862932,0.29465138490926457,0.33478024959305486,0.15234001910219674,0.0482791586998088,0.7595238095238095,0.15234001910219674,0.18133242382901318
0.28928928928928926,0.0019102196752626551,0.0004780114722753346,0.8,0.0019102196752626551,0.0023863500775563773,0.29465138490926457,0.10611854684512428,0.735399284862932,0.29465138490926457,0.33478024959305486,0.15138490926456544,0.0482791586998088,0.7583732057416268,0.15138490926456544,0.1802365249033432
0.2902902902902903,0.0019102196752626551,0.0004780114722753346,0.8,0.0019102196752626551,0.0023863500775563773,0.29465138490926457,0.10611854684512428,0.735399284862932,0.29465138490926457,0.33478024959305486,0.14995224450811842,0.0482791586998088,0.7566265060240964,0.14995224450811842,0.17859174155386187
0.29129129129129128,0.0019102196752626551,0.0004780114722753346,0.8,0.0019102196752626551,0.0023863500775563773,0.29465138490926457,0.10611854684512428,0.735399284862932,0.29465138490926457,0.33478024959305486,0.14851957975167143,0.0482791586998088,0.7548543689320388,0.14851957975167143,0.1769458352298589
0.29229229229229231,0.0019102196752626551,0.0004780114722753346,0.8,0.0019102196752626551,0.0023863500775563773,0.29465138490926457,0.10611854684512428,0.735399284862932,0.29465138490926457,0.33478024959305486,0.14851957975167143,0.0482791586998088,0.7548543689320388,0.14851957975167143,0.1769458352298589
0.29329329329329329,0.0019102196752626551,0.0004780114722753346,0.8,0.0019102196752626551,0.0023863500775563773,0.29465138490926457,0.10611854684512428,0.735399284862932,0.29465138490926457,0.33478024959305486,0.14804202483285578,0.0482791586998088,0.754257907542579,0.14804202483285578,0.17639695003983155
0.29429429429429427,0.0019102196752626551,0.0004780114722753346,0.8,0.0019102196752626551,0.0023863500775563773,0.29465138490926457,0.10611854684512428,0.735399284862932,0.29465138490926457,0.33478024959305486,0.14804202483285578,0.0482791586998088,0.754257907542579,0.14804202483285578,0.17639695003983155
0.2952952952952953,0.0019102196752626551,0.0004780114722753346,0.8,0.0019102196752626551,0.0023863500775563773,0.29465138490926457,0.10611854684512428,0.735399284862932,0.29465138490926457,0.33478024959305486,0.14756446991404013,0.04780114722753346,0.7555012224938875,0.14756446991404013,0.17586795674445077
0.29629629629629628,0.0019102196752626551,0.0004780114722753346,0.8,0.0019102196752626551,0.0023863500775563773,0.29465138490926457,0.10611854684512428,0.735399284862932,0.29465138490926457,0.33478024959305486,0.14756446991404013,0.04780114722753346,0.7555012224938875,0.14756446991404013,0.17586795674445077
0.29729729729729731,0.0019102196752626551,0.0004780114722753346,0.8,0.0019102196752626551,0.0023863500775563773,0.29465138490926457,0.10611854684512428,0.735399284862932,0.29465138490926457,0.33478024959305486,0.1466093600764088,0.04780114722753346,0.7542997542997543,0.1466093600764088,0.17476944096550154
0.29829829829829829,0.0019102196752626551,0.0004780114722753346,0.8,0.0019102196752626551,0.0023863500775563773,0.29465138490926457,0.10611854684512428,0.735399284862932,0.29465138490926457,0.33478024959305486,0.1466093600764088,0.04780114722753346,0.7542997542997543,0.1466093600764088,0.17476944096550154
0.29929929929929927,0.0019102196752626551,0.0004780114722753346,0.8,0.0019102196752626551,0.0023863500775563773,0.29465138490926457,0.10611854684512428,0.735399284862932,0.29465138490926457,0.33478024959305486,0.1466093600764088,0.04780114722753346,0.7542997542997543,0.1466093600764088,0.17476944096550154
0.3003003003003003,0.0019102196752626551,0.0004780114722753346,0.8,0.0019102196752626551,0.0023863500775563773,0.29465138490926457,0.10611854684512428,0.735399284862932,0.29465138490926457,0.33478024959305486,0.14613180515759314,0.04780114722753346,0.7536945812807881,0.14613180515759314,0.1742199954452289
0.30130130130130128,0.0019102196752626551,0.0004780114722753346,0.8,0.0019102196752626551,0.0023863500775563773,0.29465138490926457,0.10611854684512428,0.735399284862932,0.29465138490926457,0.33478024959305486,0.14613180515759314,0.04780114722753346,0.7536945812807881,0.14613180515759314,0.1742199954452289
0.30230230230230232,0.0019102196752626551,0.0004780114722753346,0.8,0.0019102196752626551,0.0023863500775563773,0.29465138490926457,0.10611854684512428,0.735399284862932,0.29465138490926457,0.33478024959305486,0.14613180515759314,0.04780114722753346,0.7536945812807881,0.14613180515759314,0.1742199954452289
0.3033033033033033,0.0019102196752626551,0.0004780114722753346,0.8,0.0019102196752626551,0.0023863500775563773,0.29465138490926457,0.10611854684512428,0.735399284862932,0.29465138490926457,0.33478024959305486,0.14613180515759314,0.04780114722753346,0.7536945812807881,0.14613180515759314,0.1742199954452289
0.30430430430430433,0.0019102196752626551,0.0004780114722753346,0.8,0.0019102196752626551,0.0023863500775563773,0.29465138490926457,0.10611854684512428,0.735399284862932,0.29465138490926457,0.33478024959305486,0.14565425023877746,0.04780114722753346,0.7530864197530864,0.14565425023877746,0.17367042478077666
0.30530530530530531,0.0019102196752626551,0.0004780114722753346,0.8,0.0019102196752626551,0.0023863500775563773,0.29465138490926457,0.10611854684512428,0.735399284862932,0.29465138490926457,0.33478024959305486,0.14565425023877746,0.04780114722753346,0.7530864197530864,0.14565425023877746,0.17367042478077666
0.30630630630630629,0.0019102196752626551,0.0004780114722753346,0.8,0.0019102196752626551,0.0023863500775563773,0.29465138490926457,0.10611854684512428,0.735399284862932,0.29465138490926457,0.33478024959305486,0.14565425023877746,0.04780114722753346,0.7530864197530864,0.14565425023877746,0.17367042478077666
0.30730730730730732,0.0019102196752626551,0.0004780114722753346,0.8,0.0019102196752626551,0.0023863500775563773,0.29465138490926457,0.10611854684512428,0.735399284862932,0.29465138490926457,0.33478024959305486,0.14565425023877746,0.04780114722753346,0.7530864197530864,0.14565425023877746,0.17367042478077666
0.3083083083083083,0.0019102196752626551,0.0004780114722753346,0.8,0.0019102196752626551,0.0023863500775563773,0.29465138490926457,0.10611854684512428,0.735399284862932,0.29465138490926457,0.33478024959305486,0.14565425023877746,0.04780114722753346,0.7530864197530864,0.14565425023877746,0.17367042478077666
0.30930930930930933,0.0019102196752626551,0.0004780114722753346,0.8,0.0019102196752626551,0.0023863500775563773,0.29465138490926457,0.10611854684512428,0.735399284862932,0.29465138490926457,0.33478024959305486,0.14565425023877746,0.04780114722753346,0.7530864197530864,0.14565425023877746,0.17367042478077666
0.31031031031031031,0.0019102196752626551,0.0004780114722753346,0.8,0.0019102196752626551,0.0023863500775563773,0.29465138490926457,0.10611854684512428,0.735399284862932,0.29465138490926457,0.33478024959305486,0.14565425023877746,0.04780114722753346,0.7530864197530864,0.14565425023877746,0.17367042478077666
0.31131131131131129,0.0019102196752626551,0.0004780114722753346,0.8,0.0019102196752626551,0.0023863500775563773,0.29465138490926457,0.10611854684512428,0.735399284862932,0.29465138490926457,0.33478024959305486,0.14565425023877746,0.04780114722753346,0.7530864197530864,0.14565425023877746,0.17367042478077666
0.31231231231231232,0.0019102196752626551,0.0004780114722753346,0.8,0.0019102196752626551,0.0023863500775563773,0.29465138490926457,0.10611854684512428,0.735399284862932,0.29465138490926457,0.33478024959305486,0.14565425023877746,0.04780114722753346,0.7530864197530864,0.14565425023877746,0.17367042478077666
0.3133133133133133,0.0019102196752626551,0.0004780114722753346,0.8,0.0019102196752626551,0.0023863500775563773,0.29465138490926457,0.10611854684512428,0.735399284862932,0.29465138490926457,0.33478024959305486,0.14565425023877746,0.04780114722753346,0.7530864197530864,0.14565425023877746,0.17367042478077666
0.31431431431431434,0.0019102196752626551,0.0004780114722753346,0.8,0.0019102196752626551,0.0023863500775563773,0.29465138490926457,0.10611854684512428,0.735399284862932,0.29465138490926457,0.33478024959305486,0.14565425023877746,0.04780114722753346,0.7530864197530864,0.14565425023877746,0.17367042478077666
0.31531531531531531,0.0019102196752626551,0.0004780114722753346,0.8,0.0019102196752626551,0.0023863500775563773,0.29465138490926457,0.10611854684512428,0.735399284862932,0.29465138490926457,0.33478024959305486,0.14565425023877746,0.04780114722753346,0.7530864197530864,0.14565425023877746,0.17367042478077666
0.31631631631631629,0.0019102196752626551,0.0004780114722753346,0.8,0.0019102196752626551,0.0023863500775563773,0.29465138490926457,0.10611854684512428,0.735399284862932,0.29465138490926457,0.33478024959305486,0.14565425023877746,0.04780114722753346,0.7530864197530864,0.14565425023877746,0.17367042478077666
0.31731731731731733,0.0019102196752626551,0.0004780114722753346,0.8,0.0019102196752626551,0.0023863500775563773,0.29465138490926457,0.10611854684512428,0.735399284862932,0.29465138490926457,0.33478024959305486,0.14565425023877746,0.04780114722753346,0.7530864197530864,0.14565425023877746,0.17367042478077666
0.31831831831831831,0.0019102196752626551,0.0004780114722753346,0.8,0.0019102196752626551,0.0023863500775563773,0.29465138490926457,0.10611854684512428,0.735399284862932,0.29465138490926457,0.33478024959305486,0.14565425023877746,0.04780114722753346,0.7530864197530864,0.14565425023877746,0.17367042478077666
0.31931931931931934,0.0019102196752626551,0.0004780114722753346,0.8,0.0019102196752626551,0.0023863500775563773,0.29465138490926457,0.10611854684512428,0.735399284862932,0.29465138490926457,0.33478024959305486,0.14565425023877746,0.04780114722753346,0.7530864197530864,0.14565425023877746,0.17367042478077666
0.32032032032032032,0.0019102196752626551,0.0004780114722753346,0.8,0.0019102196752626551,0.0023863500775563773,0.29465138490926457,0.10611854684512428,0.735399284862932,0.29465138490926457,0.33478024959305486,0.14565425023877746,0.04780114722753346,0.7530864197530864,0.14565425023877746,0.17367042478077666
0.3213213213213213,0.0019102196752626551,0.0004780114722753346,0.8,0.0019102196752626551,0.0023863500775563773,0.29465138490926457,0.10611854684512428,0.735399284862932,0.29465138490926457,0.33478024959305486,0.14565425023877746,0.04780114722753346,0.7530864197530864,0.14565425023877746,0.17367042478077666
0.32232232232232233,0.0019102196752626551,0.0004780114722753346,0.8,0.0019102196752626551,0.0023863500775563773,0.29465138490926457,0.10611854684512428,0.735399284862932,0.29465138490926457,0.33478024959305486,0.14565425023877746,0.04780114722753346,0.7530864197530864,0.14565425023877746,0.17367042478077666
0.32332332332332331,0.0019102196752626551,0.0004780114722753346,0.8,0.0019102196752626551,0.0023863500775563773,0.29465138490926457,0.10611854684512428,0.735399284862932,0.29465138490926457,0.33478024959305486,0.14565425023877746,0.04780114722753346,0.7530864197530864,0.14565425023877746,0.17367042478077666
0.32432432432432434,0.0019102196752626551,0.0004780114722753346,0.8,0.0019102196752626551,0.0023863500775563773,0.29465138490926457,0.10611854684512428,0.735399284862932,0.29465138490926457,0.33478024959305486,0.14565425023877746,0.04780114722753346,0.7530864197530864,0.14565425023877746,0.17367042478077666
0.32532532532532532,0.0019102196752626551,0.0004780114722753346,0.8,0.0019102196752626551,0.0023863500775563773,0.29465138490926457,0.10611854684512428,0.735399284862932,0.29465138490926457,0.33478024959305486,0.14565425023877746,0.04780114722753346,0.7530864197530864,0.14565425023877746,0.17367042478077666
0.3263263263263263,0.0019102196752626551,0.0004780114722753346,0.8,0.0019102196752626551,0.0023863500775563773,0.29465138490926457,0.10611854684512428,0.735399284862932,0.29465138490926457,0.33478024959305486,0.14565425023877746,0.04780114722753346,0.7530864197530864,0.14565425023877746,0.17367042478077666
0.32732732732732733,0.0019102196752626551,0.0004780114722753346,0.8,0.0019102196752626551,0.0023863500775563773,0.29465138490926457,0.10611854684512428,0.735399284862932,0.29465138490926457,0.33478024959305486,0.14565425023877746,0.04780114722753346,0.7530864197530864,0.14565425023877746,0.17367042478077666
0.32832832832832831,0.0019102196752626551,0.0004780114722753346,0.8,0.0019102196752626551,0.0023863500775563773,0.29465138490926457,0.10611854684512428,0.735399284862932,0.29465138490926457,0.33478024959305486,0.14565425023877746,0.04732313575525813,0.754950495049505,0.14565425023877746,0.17369020501138951
0.32932932932932935,0.0019102196752626551,0.0004780114722753346,0.8,0.0019102196752626551,0.0023863500775563773,0.29465138490926457,0.10611854684512428,0.735399284862932,0.29465138490926457,0.33478024959305486,0.14565425023877746,0.04732313575525813,0.754950495049505,0.14565425023877746,0.17369020501138951
0.33033033033033032,0.0019102196752626551,0.0004780114722753346,0.8,0.0019102196752626551,0.0023863500775563773,0.29465138490926457,0.10611854684512428,0.735399284862932,0.29465138490926457,0.33478024959305486,0.14565425023877746,0.04732313575525813,0.754950495049505,0.14565425023877746,0.17369020501138951
0.3313313313313313,0.0019102196752626551,0.0004780114722753346,0.8,0.0019102196752626551,0.0023863500775563773,0.29465138490926457,0.10611854684512428,0.735399284862932,0.29465138490926457,0.33478024959305486,0.14565425023877746,0.04732313575525813,0.754950495049505,0.14565425023877746,0.17369020501138951
0.33233233233233234,0.0019102196752626551,0.0004780114722753346,0.8,0.0019102196752626551,0.0023863500775563773,0.29465138490926457,0.10611854684512428,0.735399284862932,0.29465138490926457,0.33478024959305486,0.14565425023877746,0.04732313575525813,0.754950495049505,0.14565425023877746,0.17369020501138951
0.33333333333333331,0.0019102196752626551,0.0004780114722753346,0.8,0.0019102196752626551,0.0023863500775563773,0.29465138490926457,0.10611854684512428,0.735399284862932,0.29465138490926457,0.33478024959305486,0.14565425023877746,0.04732313575525813,0.754950495049505,0.14565425023877746,0.17369020501138951
0.33433433433433435,0.0019102196752626551,0.0004780114722753346,0.8,0.0019102196752626551,0.0023863500775563773,0.29465138490926457,0.10611854684512428,0.735399284862932,0.29465138490926457,0.33478024959305486,0.14565425023877746,0.04732313575525813,0.754950495049505,0.14565425023877746,0.17369020501138951
0.33533533533533533,0.0019102196752626551,0.0004780114722753346,0.8,0.0019102196752626551,0.0023863500775563773,0.29465138490926457,0.10611854684512428,0.735399284862932,0.29465138490926457,0.33478024959305486,0.14565425023877746,0.04732313575525813,0.754950495049505,0.14565425023877746,0.17369020501138951
0.33633633633633631,0.0019102196752626551,0.0004780114722753346,0.8,0.0019102196752626551,0.0023863500775563773,0.29465138490926457,0.10611854684512428,0.735399284862932,0.29465138490926457,0.33478024959305486,0.14565425023877746,0.04732313575525813,0.754950495049505,0.14565425023877746,0.17369020501138951
0.33733733733733734,0.0019102196752626551,0.0004780114722753346,0.8,0.0019102196752626551,0.0023863500775563773,0.29465138490926457,0.10611854684512428,0.735399284862932,0.29465138490926457,0.33478024959305486,0.14565425023877746,0.04732313575525813,0.754950495049505,0.14565425023877746,0.17369020501138951
0.33833833833833832,0.0019102196752626551,0.0004780114722753346,0.8,0.0019102196752626551,0.0023863500775563773,0.29465138490926457,0.10611854684512428,0.735399284862932,0.29465138490926457,0.33478024959305486,0.14565425023877746,0.04732313575525813,0.754950495049505,0.14565425023877746,0.17369020501138951
0.33933933933933935,0.0019102196752626551,0.0004780114722753346,0.8,0.0019102196752626551,0.0023863500775563773,0.29465138490926457,0.10611854684512428,0.735399284862932,0.29465138490926457,0.33478024959305486,0.14565425023877746,0.04732313575525813,0.754950495049505,0.14565425023877746,0.17369020501138951
0.34034034034034033,0.0019102196752626551,0.0004780114722753346,0.8,0.0019102196752626551,0.0023863500775563773,0.29465138490926457,0.10611854684512428,0.735399284862932,0.29465138490926457,0.33478024959305486,0.14565425023877746,0.04732313575525813,0.754950495049505,0.14565425023877746,0.17369020501138951
0.34134134134134136,0.0019102196752626551,0.0004780114722753346,0.8,0.0019102196752626551,0.0023863500775563773,0.29465138490926457,0.10611854684512428,0.735399284862932,0.29465138490926457,0.33478024959305486,0.14565425023877746,0.04732313575525813,0.754950495049505,0.14565425023877746,0.17369020501138951
0.34234234234234234,0.0019102196752626551,0.0004780114722753346,0.8,0.0019102196752626551,0.0023863500775563773,0.29465138490926457,0.10611854684512428,0.735399284862932,0.29465138490926457,0.33478024959305486,0.14565425023877746,0.04732313575525813,0.754950495049505,0.14565425023877746,0.17369020501138951
0.34334334334334332,0.0019102196752626551,0.0004780114722753346,0.8,0.0019102196752626551,0.0023863500775563773,0.29465138490926457,0.10611854684512428,0.735399284862932,0.29465138490926457,0.33478024959305486,0.14565425023877746,0.04732313575525813,0.754950495049505,0.14565425023877746,0.17369020501138951
0.34434434434434436,0.0019102196752626551,0.0004780114722753346,0.8,0.0019102196752626551,0.0023863500775563773,0.29465138490926457,0.10611854684512428,0.735399284862932,0.29465138490926457,0.33478024959305486,0.14565425023877746,0.04732313575525813,0.754950495049505,0.14565425023877746,0.17369020501138951
0.34534534534534533,0.0019102196752626551,0.0004780114722753346,0.8,0.0019102196752626551,0.0023863500775563773,0.29465138490926457,0.10611854684512428,0.735399284862932,0.29465138490926457,0.33478024959305486,0.14565425023877746,0.04732313575525813,0.754950495049505,0.14565425023877746,0.17369020501138951
0.34634634634634637,0.0019102196752626551,0.0004780114722753346,0.8,0.0019102196752626551,0.0023863500775563773,0.29465138490926457,0.10611854684512428,0.735399284862932,0.29465138490926457,0.33478024959305486,0.14565425023877746,0.04732313575525813,0.754950495049505,0.14565425023877746,0.17369020501138951
0.34734734734734735,0.0019102196752626551,0.0004780114722753346,0.8,0.0019102196752626551,0.0023863500775563773,0.29465138490926457,0.10611854684512428,0.735399284862932,0.29465138490926457,0.33478024959305486,0.14565425023877746,0.04732313575525813,0.754950495049505,0.14565425023877746,0.17369020501138951
0.34834834834834832,0.0019102196752626551,0.0004780114722753346,0.8,0.0019102196752626551,0.0023863500775563773,0.29465138490926457,0.10611854684512428,0.735399284862932,0.29465138490926457,0.33478024959305486,0.14565425023877746,0.04732313575525813,0.754950495049505,0.14565425023877746,0.17369020501138951
0.34934934934934936,0.0019102196752626551,0.0004780114722753346,0.8,0.0019102196752626551,0.0023863500775563773,0.29465138490926457,0.10611854684512428,0.735399284862932,0.29465138490926457,0.33478024959305486,0.14565425023877746,0.04732313575525813,0.754950495049505,0.14565425023877746,0.17369020501138951
0.35035035035035034,0.0019102196752626551,0.0004780114722753346,0.8,0.0019102196752626551,0.0023863500775563773,0.29465138490926457,0.10611854684512428,0.735399284862932,0.29465138490926457,0.33478024959305486,0.14565425023877746,0.04732313575525813,0.754950495049505,0.14565425023877746,0.17369020501138951
0.35135135135135137,0.0019102196752626551,0.0004780114722753346,0.8,0.0019102196752626551,0.0023863500775563773,0.29465138490926457,0.10611854684512428,0.735399284862932,0.29465138490926457,0.33478024959305486,0.14565425023877746,0.04732313575525813,0.754950495049505,0.14565425023877746,0.17369020501138951
0.35235235235235235,0.0019102196752626551,0.0004780114722753346,0.8,0.0019102196752626551,0.0023863500775563773,0.29465138490926457,0.10611854684512428,0.735399284862932,0.29465138490926457,0.33478024959305486,0.14565425023877746,0.04732313575525813,0.754950495049505,0.14565425023877746,0.17369020501138951
0.35335335335335333,0.0019102196752626551,0.0004780114722753346,0.8,0.0019102196752626551,0.0023863500775563773,0.29465138490926457,0.10611854684512428,0.735399284862932,0.29465138490926457,0.33478024959305486,0.14565425023877746,0.04732313575525813,0.754950495049505,0.14565425023877746,0.17369020501138951
0.35435435435435436,0.0019102196752626551,0.0004780114722753346,0.8,0.0019102196752626551,0.0023863500775563773,0.29465138490926457,0.10611854684512428,0.735399284862932,0.29465138490926457,0.33478024959305486,0.14565425023877746,0.04732313575525813,0.754950495049505,0.14565425023877746,0.17369020501138951
0.35535535535535534,0.0019102196752626551,0.0004780114722753346,0.8,0.0019102196752626551,0.0023863500775563773,0.29465138490926457,0.10611854684512428,0.735399284862932,0.29465138490926457,0.33478024959305486,0.14565425023877746,0.04732313575525813,0.754950495049505,0.14565425023877746,0.17369020501138951
0.35635635635635637,0.0019102196752626551,0.0004780114722753346,0.8,0.0019102196752626551,0.0023863500775563773,0.29465138490926457,0.10611854684512428,0.735399284862932,0.29465138490926457,0.33478024959305486,0.14565425023877746,0.04732313575525813,0.754950495049505,0.14565425023877746,0.17369020501138951
0.35735735735735735,0.0019102196752626551,0.0004780114722753346,0.8,0.0019102196752626551,0.0023863500775563773,0.29465138490926457,0.10611854684512428,0.735399284862932,0.29465138490926457,0.33478024959305486,0.14565425023877746,0.04732313575525813,0.754950495049505,0.14565425023877746,0.17369020501138951
0.35835835835835833,0.0019102196752626551,0.0004780114722753346,0.8,0.0019102196752626551,0.0023863500775563773,0.29465138490926457,0.10611854684512428,0.735399284862932,0.29465138490926457,0.33478024959305486,0.14565425023877746,0.04732313575525813,0.754950495049505,0.14565425023877746,0.17369020501138951
0.35935935935935936,0.0019102196752626551,0.0004780114722753346,0.8,0.0019102196752626551,0.0023863500775563773,0.29465138490926457,0.10611854684512428,0.735399284862932,0.29465138490926457,0.33478024959305486,0.14565425023877746,0.04732313575525813,0.754950495049505,0.14565425023877746,0.17369020501138951
0.36036036036036034,0.0019102196752626551,0.0004780114722753346,0.8,0.0019102196752626551,0.0023863500775563773,0.29465138490926457,0.10611854684512428,0.735399284862932,0.29465138490926457,0.33478024959305486,0.14565425023877746,0.04732313575525813,0.754950495049505,0.14565425023877746,0.17369020501138951
0.36136136136136138,0.0019102196752626551,0.0004780114722753346,0.8,0.0019102196752626551,0.0023863500775563773,0.29465138490926457,0.10611854684512428,0.735399284862932,0.29465138490926457,0.33478024959305486,0.14565425023877746,0.04732313575525813,0.754950495049505,0.14565425023877746,0.17369020501138951
0.36236236236236236,0.0019102196752626551,0.0004780114722753346,0.8,0.0019102196752626551,0.0023863500775563773,0.29465138490926457,0.10611854684512428,0.735399284862932,0.29465138490926457,0.33478024959305486,0.14565425023877746,0.04732313575525813,0.754950495049505,0.14565425023877746,0.17369020501138951
0.36336336336336333,0.0019102196752626551,0.0004780114722753346,0.8,0.0019102196752626551,0.0023863500775563773,0.29465138490926457,0.10611854684512428,0.735399284862932,0.29465138490926457,0.33478024959305486,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.36436436436436437,0.0019102196752626551,0.0004780114722753346,0.8,0.0019102196752626551,0.0023863500775563773,0.29465138490926457,0.10611854684512428,0.735399284862932,0.29465138490926457,0.33478024959305486,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.36536536536536535,0.0019102196752626551,0.0004780114722753346,0.8,0.0019102196752626551,0.0023863500775563773,0.29465138490926457,0.10611854684512428,0.735399284862932,0.29465138490926457,0.33478024959305486,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.36636636636636638,0.0019102196752626551,0.0004780114722753346,0.8,0.0019102196752626551,0.0023863500775563773,0.29465138490926457,0.10611854684512428,0.735399284862932,0.29465138490926457,0.33478024959305486,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.36736736736736736,0.0019102196752626551,0.0004780114722753346,0.8,0.0019102196752626551,0.0023863500775563773,0.29465138490926457,0.10611854684512428,0.735399284862932,0.29465138490926457,0.33478024959305486,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.36836836836836839,0.0019102196752626551,0.0004780114722753346,0.8,0.0019102196752626551,0.0023863500775563773,0.29465138490926457,0.10611854684512428,0.735399284862932,0.29465138490926457,0.33478024959305486,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.36936936936936937,0.0019102196752626551,0.0004780114722753346,0.8,0.0019102196752626551,0.0023863500775563773,0.29465138490926457,0.10611854684512428,0.735399284862932,0.29465138490926457,0.33478024959305486,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.37037037037037035,0.0019102196752626551,0.0004780114722753346,0.8,0.0019102196752626551,0.0023863500775563773,0.29465138490926457,0.10611854684512428,0.735399284862932,0.29465138490926457,0.33478024959305486,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.37137137137137138,0.0019102196752626551,0.0004780114722753346,0.8,0.0019102196752626551,0.0023863500775563773,0.29465138490926457,0.10611854684512428,0.735399284862932,0.29465138490926457,0.33478024959305486,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.37237237237237236,0.0019102196752626551,0.0004780114722753346,0.8,0.0019102196752626551,0.0023863500775563773,0.29465138490926457,0.10611854684512428,0.735399284862932,0.29465138490926457,0.33478024959305486,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.3733733733733734,0.0019102196752626551,0.0004780114722753346,0.8,0.0019102196752626551,0.0023863500775563773,0.29465138490926457,0.10611854684512428,0.735399284862932,0.29465138490926457,0.33478024959305486,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.37437437437437437,0.0019102196752626551,0.0004780114722753346,0.8,0.0019102196752626551,0.0023863500775563773,0.29465138490926457,0.10611854684512428,0.735399284862932,0.29465138490926457,0.33478024959305486,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.37537537537537535,0.0019102196752626551,0.0004780114722753346,0.8,0.0019102196752626551,0.0023863500775563773,0.29465138490926457,0.10611854684512428,0.735399284862932,0.29465138490926457,0.33478024959305486,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.37637637637637639,0.0019102196752626551,0.0004780114722753346,0.8,0.0019102196752626551,0.0023863500775563773,0.29465138490926457,0.10611854684512428,0.735399284862932,0.29465138490926457,0.33478024959305486,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.37737737737737737,0.0019102196752626551,0.0004780114722753346,0.8,0.0019102196752626551,0.0023863500775563773,0.29465138490926457,0.10611854684512428,0.735399284862932,0.29465138490926457,0.33478024959305486,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.3783783783783784,0.0019102196752626551,0.0004780114722753346,0.8,0.0019102196752626551,0.0023863500775563773,0.29465138490926457,0.10611854684512428,0.735399284862932,0.29465138490926457,0.33478024959305486,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.37937937937937938,0.0019102196752626551,0.0004780114722753346,0.8,0.0019102196752626551,0.0023863500775563773,0.29465138490926457,0.10611854684512428,0.735399284862932,0.29465138490926457,0.33478024959305486,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.38038038038038036,0.0019102196752626551,0.0004780114722753346,0.8,0.0019102196752626551,0.0023863500775563773,0.29465138490926457,0.10611854684512428,0.735399284862932,0.29465138490926457,0.33478024959305486,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.38138138138138139,0.0019102196752626551,0.0004780114722753346,0.8,0.0019102196752626551,0.0023863500775563773,0.29465138490926457,0.10611854684512428,0.735399284862932,0.29465138490926457,0.33478024959305486,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.38238238238238237,0.0019102196752626551,0.0004780114722753346,0.8,0.0019102196752626551,0.0023863500775563773,0.29465138490926457,0.10611854684512428,0.735399284862932,0.29465138490926457,0.33478024959305486,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.3833833833833834,0.0019102196752626551,0.0004780114722753346,0.8,0.0019102196752626551,0.0023863500775563773,0.29465138490926457,0.10611854684512428,0.735399284862932,0.29465138490926457,0.33478024959305486,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.38438438438438438,0.0019102196752626551,0.0004780114722753346,0.8,0.0019102196752626551,0.0023863500775563773,0.29465138490926457,0.10611854684512428,0.735399284862932,0.29465138490926457,0.33478024959305486,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.38538538538538536,0.0019102196752626551,0.0004780114722753346,0.8,0.0019102196752626551,0.0023863500775563773,0.29465138490926457,0.10611854684512428,0.735399284862932,0.29465138490926457,0.33478024959305486,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.38638638638638639,0.0019102196752626551,0.0004780114722753346,0.8,0.0019102196752626551,0.0023863500775563773,0.29465138490926457,0.10611854684512428,0.735399284862932,0.29465138490926457,0.33478024959305486,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.38738738738738737,0.0019102196752626551,0.0004780114722753346,0.8,0.0019102196752626551,0.0023863500775563773,0.29465138490926457,0.10611854684512428,0.735399284862932,0.29465138490926457,0.33478024959305486,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.38838838838838841,0.0019102196752626551,0.0004780114722753346,0.8,0.0019102196752626551,0.0023863500775563773,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.38938938938938938,0.0019102196752626551,0.0004780114722753346,0.8,0.0019102196752626551,0.0023863500775563773,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.39039039039039036,0.0019102196752626551,0.0004780114722753346,0.8,0.0019102196752626551,0.0023863500775563773,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.3913913913913914,0.0019102196752626551,0.0004780114722753346,0.8,0.0019102196752626551,0.0023863500775563773,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.39239239239239238,0.0019102196752626551,0.0004780114722753346,0.8,0.0019102196752626551,0.0023863500775563773,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.39339339339339341,0.0019102196752626551,0.0004780114722753346,0.8,0.0019102196752626551,0.0023863500775563773,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.39439439439439439,0.0019102196752626551,0.0004780114722753346,0.8,0.0019102196752626551,0.0023863500775563773,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.39539539539539537,0.0019102196752626551,0.0004780114722753346,0.8,0.0019102196752626551,0.0023863500775563773,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.3963963963963964,0.0019102196752626551,0.0004780114722753346,0.8,0.0019102196752626551,0.0023863500775563773,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.39739739739739738,0.0019102196752626551,0.0004780114722753346,0.8,0.0019102196752626551,0.0023863500775563773,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.39839839839839841,0.0019102196752626551,0.0004780114722753346,0.8,0.0019102196752626551,0.0023863500775563773,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.39939939939939939,0.0019102196752626551,0.0004780114722753346,0.8,0.0019102196752626551,0.0023863500775563773,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.40040040040040037,0.0019102196752626551,0.0004780114722753346,0.8,0.0019102196752626551,0.0023863500775563773,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.4014014014014014,0.0019102196752626551,0.0004780114722753346,0.8,0.0019102196752626551,0.0023863500775563773,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.40240240240240238,0.0019102196752626551,0.0004780114722753346,0.8,0.0019102196752626551,0.0023863500775563773,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.40340340340340342,0.0019102196752626551,0.0004780114722753346,0.8,0.0019102196752626551,0.0023863500775563773,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.40440440440440439,0.0019102196752626551,0.0004780114722753346,0.8,0.0019102196752626551,0.0023863500775563773,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.40540540540540543,0.0019102196752626551,0.0004780114722753346,0.8,0.0019102196752626551,0.0023863500775563773,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.40640640640640641,0.0019102196752626551,0.0004780114722753346,0.8,0.0019102196752626551,0.0023863500775563773,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.40740740740740738,0.0019102196752626551,0.0004780114722753346,0.8,0.0019102196752626551,0.0023863500775563773,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.40840840840840842,0.0019102196752626551,0.0004780114722753346,0.8,0.0019102196752626551,0.0023863500775563773,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.4094094094094094,0.0019102196752626551,0.0004780114722753346,0.8,0.0019102196752626551,0.0023863500775563773,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.41041041041041043,0.0019102196752626551,0.0004780114722753346,0.8,0.0019102196752626551,0.0023863500775563773,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.41141141141141141,0.0019102196752626551,0.0004780114722753346,0.8,0.0019102196752626551,0.0023863500775563773,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.41241241241241239,0.0019102196752626551,0.0004780114722753346,0.8,0.0019102196752626551,0.0023863500775563773,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.41341341341341342,0.0019102196752626551,0.0004780114722753346,0.8,0.0019102196752626551,0.0023863500775563773,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.4144144144144144,0.0019102196752626551,0.0004780114722753346,0.8,0.0019102196752626551,0.0023863500775563773,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.41541541541541543,0.0019102196752626551,0.0004780114722753346,0.8,0.0019102196752626551,0.0023863500775563773,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.41641641641641641,0.0019102196752626551,0.0004780114722753346,0.8,0.0019102196752626551,0.0023863500775563773,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.41741741741741739,0.0014326647564469914,0.0004780114722753346,0.75,0.0014326647564469914,0.0017899761336515512,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.41841841841841843,0.0014326647564469914,0.0004780114722753346,0.75,0.0014326647564469914,0.0017899761336515512,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.4194194194194194,0.0014326647564469914,0.0004780114722753346,0.75,0.0014326647564469914,0.0017899761336515512,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.42042042042042044,0.0014326647564469914,0.0004780114722753346,0.75,0.0014326647564469914,0.0017899761336515512,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.42142142142142142,0.0014326647564469914,0.0004780114722753346,0.75,0.0014326647564469914,0.0017899761336515512,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.42242242242242239,0.0014326647564469914,0.0004780114722753346,0.75,0.0014326647564469914,0.0017899761336515512,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.42342342342342343,0.0014326647564469914,0.0004780114722753346,0.75,0.0014326647564469914,0.0017899761336515512,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.42442442442442441,0.0014326647564469914,0.0004780114722753346,0.75,0.0014326647564469914,0.0017899761336515512,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.42542542542542544,0.0014326647564469914,0.0004780114722753346,0.75,0.0014326647564469914,0.0017899761336515512,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.42642642642642642,0.0014326647564469914,0.0004780114722753346,0.75,0.0014326647564469914,0.0017899761336515512,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.4274274274274274,0.0014326647564469914,0.0004780114722753346,0.75,0.0014326647564469914,0.0017899761336515512,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.42842842842842843,0.0014326647564469914,0.0004780114722753346,0.75,0.0014326647564469914,0.0017899761336515512,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.42942942942942941,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.43043043043043044,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.43143143143143142,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.43243243243243246,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.43343343343343343,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.43443443443443441,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.43543543543543545,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.43643643643643643,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.43743743743743746,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.43843843843843844,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.43943943943943942,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.44044044044044045,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.44144144144144143,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.44244244244244246,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.44344344344344344,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.44444444444444442,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.44544544544544545,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.44644644644644643,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.44744744744744747,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.44844844844844844,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.44944944944944942,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.45045045045045046,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.45145145145145144,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.45245245245245247,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.45345345345345345,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.45445445445445443,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.45545545545545546,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.45645645645645644,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.45745745745745747,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.45845845845845845,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.45945945945945943,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.46046046046046046,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.46146146146146144,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.46246246246246248,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.46346346346346345,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.46446446446446443,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.46546546546546547,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.46646646646646645,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.46746746746746748,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.46846846846846846,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.46946946946946949,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.47047047047047047,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.47147147147147145,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.47247247247247248,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.47347347347347346,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.47447447447447449,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.47547547547547547,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.47647647647647645,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.47747747747747749,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.47847847847847846,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.4794794794794795,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.48048048048048048,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.48148148148148145,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.48248248248248249,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.48348348348348347,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.4844844844844845,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.48548548548548548,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.48648648648648646,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.48748748748748749,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.48848848848848847,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.4894894894894895,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.49049049049049048,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.49149149149149146,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.4924924924924925,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.49349349349349347,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.49449449449449451,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.49549549549549549,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.49649649649649652,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.4974974974974975,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.49849849849849848,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.49949949949949951,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.50050050050050054,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.50150150150150152,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.5025025025025025,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.50350350350350348,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.50450450450450446,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.50550550550550555,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.50650650650650653,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.5075075075075075,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.50850850850850848,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.50950950950950946,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.51051051051051055,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.51151151151151153,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.51251251251251251,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.51351351351351349,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.51451451451451446,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.51551551551551555,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.51651651651651653,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.51751751751751751,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.51851851851851849,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.51951951951951947,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.52052052052052056,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.52152152152152154,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.52252252252252251,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.52352352352352349,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.52452452452452447,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.52552552552552556,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.52652652652652654,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.52752752752752752,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.5285285285285285,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.52952952952952947,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.53053053053053056,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.53153153153153154,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.53253253253253252,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.5335335335335335,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.53453453453453448,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.53553553553553557,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.53653653653653655,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.53753753753753752,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.5385385385385385,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.53953953953953948,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.54054054054054057,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.54154154154154155,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.54254254254254253,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.54354354354354351,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.54454454454454448,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.54554554554554557,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.54654654654654655,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.54754754754754753,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.54854854854854851,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.5495495495495496,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.55055055055055058,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.55155155155155156,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.55255255255255253,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.55355355355355351,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.5545545545545546,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.55555555555555558,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.55655655655655656,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.55755755755755754,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.55855855855855852,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.55955955955955961,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.56056056056056058,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.56156156156156156,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.56256256256256254,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.56356356356356352,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.56456456456456461,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.56556556556556559,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.56656656656656657,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.56756756756756754,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.56856856856856852,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.56956956956956961,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.57057057057057059,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.57157157157157157,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.57257257257257255,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.57357357357357353,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.57457457457457461,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.57557557557557559,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.57657657657657657,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.57757757757757755,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.57857857857857853,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.57957957957957962,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.5805805805805806,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.58158158158158157,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.58258258258258255,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.58358358358358353,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.58458458458458462,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.5855855855855856,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.58658658658658658,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.58758758758758756,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.58858858858858853,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.58958958958958962,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.5905905905905906,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.59159159159159158,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.59259259259259256,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.59359359359359354,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.59459459459459463,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.59559559559559561,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.59659659659659658,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.59759759759759756,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.59859859859859854,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.59959959959959963,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.60060060060060061,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.60160160160160159,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.60260260260260257,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.60360360360360354,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.60460460460460463,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.60560560560560561,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.60660660660660659,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.60760760760760757,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.60860860860860866,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.60960960960960964,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.61061061061061062,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.61161161161161159,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.1451766953199618,0.04732313575525813,0.7543424317617866,0.1451766953199618,0.17314044879826862
0.61261261261261257,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.09933142311365807,0.018164435946462717,0.8455284552845529,0.09933142311365807,0.12062166550684296
0.61361361361361366,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.09933142311365807,0.018164435946462717,0.8455284552845529,0.09933142311365807,0.12062166550684296
0.61461461461461464,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.09789875835721108,0.018164435946462717,0.8436213991769548,0.09789875835721108,0.11892330896855784
0.61561561561561562,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.09598853868194843,0.017208413001912046,0.8481012658227848,0.09598853868194843,0.11668408220132359
0.6166166166166166,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.09264565425023878,0.016730401529636712,0.8471615720524017,0.09264565425023878,0.1127251597908193
0.61761761761761758,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.08739255014326648,0.015296367112810707,0.8511627906976744,0.08739255014326648,0.10650680945175185
0.61861861861861867,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.08452722063037249,0.014818355640535373,0.8509615384615384,0.08452722063037249,0.10309878844361603
0.61961961961961964,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.08166189111747851,0.014340344168260038,0.8507462686567164,0.08166189111747851,0.09968520461699897
0.62062062062062062,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.07879656160458452,0.013862332695984704,0.8505154639175257,0.07879656160458452,0.09626604434072344
0.6216216216216216,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.07449856733524356,0.01338432122370937,0.8478260869565217,0.07449856733524356,0.0911214953271028
0.62262262262262258,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.07163323782234957,0.01338432122370937,0.8426966292134831,0.07163323782234957,0.08767827916764087
0.62362362362362367,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.06781279847182425,0.01338432122370937,0.8352941176470589,0.06781279847182425,0.08307980341680317
0.62462462462462465,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.06638013371537727,0.01338432122370937,0.8323353293413174,0.06638013371537727,0.08135315462952125
0.62562562562562563,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.06351480420248329,0.01338432122370937,0.8260869565217391,0.06351480420248329,0.07789621646948577
0.6266266266266266,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.06208213944603629,0.01338432122370937,0.8227848101265823,0.06208213944603629,0.07616592453714555
0.62762762762762758,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.05873925501432665,0.01338432122370937,0.8145695364238411,0.05873925501432665,0.07212384191392049
0.62862862862862867,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.05682903533906399,0.01338432122370937,0.8095238095238095,0.05682903533906399,0.06981109937815323
0.62962962962962965,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2941738299904489,0.10611854684512428,0.7350835322195705,0.2941738299904489,0.3342739309746038,0.054441260744985676,0.01338432122370937,0.8028169014084507,0.054441260744985676,0.06691711669405963
0.63063063063063063,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.28414517669531997,0.10038240917782026,0.7391304347826086,0.28414517669531997,0.32403877573249107,0.05348615090735435,0.01338432122370937,0.8,0.05348615090735435,0.06575857209957726
0.63163163163163161,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.28414517669531997,0.10038240917782026,0.7391304347826086,0.28414517669531997,0.32403877573249107,0.05300859598853868,0.01338432122370937,0.7985611510791367,0.05300859598853868,0.06517909571344685
0.63263263263263259,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.28414517669531997,0.10038240917782026,0.7391304347826086,0.28414517669531997,0.32403877573249107,0.05300859598853868,0.01338432122370937,0.7985611510791367,0.05300859598853868,0.06517909571344685
0.63363363363363367,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.28414517669531997,0.10038240917782026,0.7391304347826086,0.28414517669531997,0.32403877573249107,0.05205348615090735,0.01338432122370937,0.7956204379562044,0.05205348615090735,0.06401973452366967
0.63463463463463465,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.28414517669531997,0.10038240917782026,0.7391304347826086,0.28414517669531997,0.32403877573249107,0.051098376313276024,0.01338432122370937,0.7925925925925926,0.051098376313276024,0.06285982845729056
0.63563563563563563,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2836676217765043,0.10038240917782026,0.7388059701492538,0.2836676217765043,0.32352941176470584,0.051098376313276024,0.01338432122370937,0.7925925925925926,0.051098376313276024,0.06285982845729056
0.63663663663663661,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.28319006685768866,0.10038240917782026,0.7384806973848069,0.28319006685768866,0.323019936812289,0.051098376313276024,0.01338432122370937,0.7925925925925926,0.051098376313276024,0.06285982845729056
0.63763763763763759,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.28319006685768866,0.10038240917782026,0.7384806973848069,0.28319006685768866,0.323019936812289,0.051098376313276024,0.01338432122370937,0.7925925925925926,0.051098376313276024,0.06285982845729056
0.63863863863863868,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.28319006685768866,0.10038240917782026,0.7384806973848069,0.28319006685768866,0.323019936812289,0.051098376313276024,0.01338432122370937,0.7925925925925926,0.051098376313276024,0.06285982845729056
0.63963963963963966,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.28319006685768866,0.10038240917782026,0.7384806973848069,0.28319006685768866,0.323019936812289,0.051098376313276024,0.01338432122370937,0.7925925925925926,0.051098376313276024,0.06285982845729056
0.64064064064064064,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.282712511938873,0.10038240917782026,0.7381546134663342,0.282712511938873,0.3225103508389627,0.051098376313276024,0.01338432122370937,0.7925925925925926,0.051098376313276024,0.06285982845729056
0.64164164164164161,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.282712511938873,0.10038240917782026,0.7381546134663342,0.282712511938873,0.3225103508389627,0.051098376313276024,0.01338432122370937,0.7925925925925926,0.051098376313276024,0.06285982845729056
0.64264264264264259,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.282712511938873,0.10038240917782026,0.7381546134663342,0.282712511938873,0.3225103508389627,0.051098376313276024,0.01338432122370937,0.7925925925925926,0.051098376313276024,0.06285982845729056
0.64364364364364368,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2817574021012416,0.10038240917782026,0.7375,0.2817574021012416,0.32149084568439407,0.050620821394460364,0.01338432122370937,0.7910447761194029,0.050620821394460364,0.06227967097532315
0.64464464464464466,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2817574021012416,0.10038240917782026,0.7375,0.2817574021012416,0.32149084568439407,0.050620821394460364,0.01338432122370937,0.7910447761194029,0.050620821394460364,0.06227967097532315
0.64564564564564564,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.281279847182426,0.10038240917782026,0.737171464330413,0.281279847182426,0.32098092643051773,0.049665711556829036,0.01338432122370937,0.7878787878787878,0.049665711556829036,0.0611189468735308
0.64664664664664662,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.281279847182426,0.10038240917782026,0.737171464330413,0.281279847182426,0.32098092643051773,0.049665711556829036,0.01338432122370937,0.7878787878787878,0.049665711556829036,0.0611189468735308
0.6476476476476476,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.281279847182426,0.10038240917782026,0.737171464330413,0.281279847182426,0.32098092643051773,0.049665711556829036,0.01338432122370937,0.7878787878787878,0.049665711556829036,0.0611189468735308
0.64864864864864868,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2808022922636103,0.10038240917782026,0.7368421052631579,0.2808022922636103,0.32047089601046436,0.049665711556829036,0.01338432122370937,0.7878787878787878,0.049665711556829036,0.0611189468735308
0.64964964964964966,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2808022922636103,0.10038240917782026,0.7368421052631579,0.2808022922636103,0.32047089601046436,0.049665711556829036,0.01338432122370937,0.7878787878787878,0.049665711556829036,0.0611189468735308
0.65065065065065064,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2808022922636103,0.10038240917782026,0.7368421052631579,0.2808022922636103,0.32047089601046436,0.049665711556829036,0.01338432122370937,0.7878787878787878,0.049665711556829036,0.0611189468735308
0.65165165165165162,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2808022922636103,0.10038240917782026,0.7368421052631579,0.2808022922636103,0.32047089601046436,0.049665711556829036,0.01338432122370937,0.7878787878787878,0.049665711556829036,0.0611189468735308
0.6526526526526526,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2808022922636103,0.10038240917782026,0.7368421052631579,0.2808022922636103,0.32047089601046436,0.049665711556829036,0.01338432122370937,0.7878787878787878,0.049665711556829036,0.0611189468735308
0.65365365365365369,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2808022922636103,0.10038240917782026,0.7368421052631579,0.2808022922636103,0.32047089601046436,0.049665711556829036,0.01338432122370937,0.7878787878787878,0.049665711556829036,0.0611189468735308
0.65465465465465467,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2808022922636103,0.10038240917782026,0.7368421052631579,0.2808022922636103,0.32047089601046436,0.049665711556829036,0.01338432122370937,0.7878787878787878,0.049665711556829036,0.0611189468735308
0.65565565565565564,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2808022922636103,0.10038240917782026,0.7368421052631579,0.2808022922636103,0.32047089601046436,0.049665711556829036,0.01338432122370937,0.7878787878787878,0.049665711556829036,0.0611189468735308
0.65665665665665662,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2808022922636103,0.10038240917782026,0.7368421052631579,0.2808022922636103,0.32047089601046436,0.04918815663801337,0.01338432122370937,0.7862595419847328,0.04918815663801337,0.060538380157517335
0.6576576576576576,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2808022922636103,0.10038240917782026,0.7368421052631579,0.2808022922636103,0.32047089601046436,0.04918815663801337,0.01338432122370937,0.7862595419847328,0.04918815663801337,0.060538380157517335
0.65865865865865869,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2808022922636103,0.10038240917782026,0.7368421052631579,0.2808022922636103,0.32047089601046436,0.04871060171919771,0.01338432122370937,0.7846153846153846,0.04871060171919771,0.059957676933928984
0.65965965965965967,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2808022922636103,0.10038240917782026,0.7368421052631579,0.2808022922636103,0.32047089601046436,0.04871060171919771,0.01338432122370937,0.7846153846153846,0.04871060171919771,0.059957676933928984
0.66066066066066065,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2808022922636103,0.10038240917782026,0.7368421052631579,0.2808022922636103,0.32047089601046436,0.04871060171919771,0.01338432122370937,0.7846153846153846,0.04871060171919771,0.059957676933928984
0.66166166166166163,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.28032473734479463,0.10038240917782026,0.7365119196988708,0.28032473734479463,0.3199607543878774,0.04871060171919771,0.01338432122370937,0.7846153846153846,0.04871060171919771,0.059957676933928984
0.6626626626626626,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.28032473734479463,0.10038240917782026,0.7365119196988708,0.28032473734479463,0.3199607543878774,0.04871060171919771,0.01338432122370937,0.7846153846153846,0.04871060171919771,0.059957676933928984
0.66366366366366369,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.28032473734479463,0.10038240917782026,0.7365119196988708,0.28032473734479463,0.3199607543878774,0.04871060171919771,0.01338432122370937,0.7846153846153846,0.04871060171919771,0.059957676933928984
0.66466466466466467,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.28032473734479463,0.10038240917782026,0.7365119196988708,0.28032473734479463,0.3199607543878774,0.04871060171919771,0.01338432122370937,0.7846153846153846,0.04871060171919771,0.059957676933928984
0.66566566566566565,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.28032473734479463,0.10038240917782026,0.7365119196988708,0.28032473734479463,0.3199607543878774,0.04871060171919771,0.01338432122370937,0.7846153846153846,0.04871060171919771,0.059957676933928984
0.66666666666666663,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.28032473734479463,0.10038240917782026,0.7365119196988708,0.28032473734479463,0.3199607543878774,0.04871060171919771,0.01338432122370937,0.7846153846153846,0.04871060171919771,0.059957676933928984
0.66766766766766761,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.28032473734479463,0.10038240917782026,0.7365119196988708,0.28032473734479463,0.3199607543878774,0.04871060171919771,0.01338432122370937,0.7846153846153846,0.04871060171919771,0.059957676933928984
0.6686686686686687,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.28032473734479463,0.10038240917782026,0.7365119196988708,0.28032473734479463,0.3199607543878774,0.04871060171919771,0.01338432122370937,0.7846153846153846,0.04871060171919771,0.059957676933928984
0.66966966966966968,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.28032473734479463,0.10038240917782026,0.7365119196988708,0.28032473734479463,0.3199607543878774,0.04871060171919771,0.01338432122370937,0.7846153846153846,0.04871060171919771,0.059957676933928984
0.67067067067067065,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2793696275071633,0.10038240917782026,0.7358490566037735,0.2793696275071633,0.3189401373895977,0.04871060171919771,0.01338432122370937,0.7846153846153846,0.04871060171919771,0.059957676933928984
0.67167167167167163,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2793696275071633,0.10038240917782026,0.7358490566037735,0.2793696275071633,0.3189401373895977,0.04871060171919771,0.01338432122370937,0.7846153846153846,0.04871060171919771,0.059957676933928984
0.67267267267267261,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2793696275071633,0.10038240917782026,0.7358490566037735,0.2793696275071633,0.3189401373895977,0.04871060171919771,0.01338432122370937,0.7846153846153846,0.04871060171919771,0.059957676933928984
0.6736736736736737,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2793696275071633,0.10038240917782026,0.7358490566037735,0.2793696275071633,0.3189401373895977,0.04871060171919771,0.01338432122370937,0.7846153846153846,0.04871060171919771,0.059957676933928984
0.67467467467467468,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.278414517669532,0.10038240917782026,0.7351828499369483,0.278414517669532,0.31791907514450873,0.04871060171919771,0.01338432122370937,0.7846153846153846,0.04871060171919771,0.059957676933928984
0.67567567567567566,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.278414517669532,0.10038240917782026,0.7351828499369483,0.278414517669532,0.31791907514450873,0.04871060171919771,0.01338432122370937,0.7846153846153846,0.04871060171919771,0.059957676933928984
0.67667667667667664,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.278414517669532,0.10038240917782026,0.7351828499369483,0.278414517669532,0.31791907514450873,0.04871060171919771,0.01338432122370937,0.7846153846153846,0.04871060171919771,0.059957676933928984
0.67767767767767773,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.278414517669532,0.09990439770554493,0.7361111111111112,0.278414517669532,0.3179537521815009,0.04871060171919771,0.01338432122370937,0.7846153846153846,0.04871060171919771,0.059957676933928984
0.6786786786786787,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.278414517669532,0.09990439770554493,0.7361111111111112,0.278414517669532,0.3179537521815009,0.04871060171919771,0.01338432122370937,0.7846153846153846,0.04871060171919771,0.059957676933928984
0.67967967967967968,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.278414517669532,0.09990439770554493,0.7361111111111112,0.278414517669532,0.3179537521815009,0.04871060171919771,0.01338432122370937,0.7846153846153846,0.04871060171919771,0.059957676933928984
0.68068068068068066,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.278414517669532,0.09990439770554493,0.7361111111111112,0.278414517669532,0.3179537521815009,0.04871060171919771,0.01338432122370937,0.7846153846153846,0.04871060171919771,0.059957676933928984
0.68168168168168164,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.278414517669532,0.09990439770554493,0.7361111111111112,0.278414517669532,0.3179537521815009,0.04871060171919771,0.01338432122370937,0.7846153846153846,0.04871060171919771,0.059957676933928984
0.68268268268268273,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.278414517669532,0.09990439770554493,0.7361111111111112,0.278414517669532,0.3179537521815009,0.04871060171919771,0.01338432122370937,0.7846153846153846,0.04871060171919771,0.059957676933928984
0.68368368368368371,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.278414517669532,0.09990439770554493,0.7361111111111112,0.278414517669532,0.3179537521815009,0.04871060171919771,0.01338432122370937,0.7846153846153846,0.04871060171919771,0.059957676933928984
0.68468468468468469,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.278414517669532,0.09990439770554493,0.7361111111111112,0.278414517669532,0.3179537521815009,0.04871060171919771,0.01338432122370937,0.7846153846153846,0.04871060171919771,0.059957676933928984
0.68568568568568566,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.278414517669532,0.09990439770554493,0.7361111111111112,0.278414517669532,0.3179537521815009,0.04871060171919771,0.01338432122370937,0.7846153846153846,0.04871060171919771,0.059957676933928984
0.68668668668668664,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.278414517669532,0.09990439770554493,0.7361111111111112,0.278414517669532,0.3179537521815009,0.04871060171919771,0.01338432122370937,0.7846153846153846,0.04871060171919771,0.059957676933928984
0.68768768768768773,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.278414517669532,0.09990439770554493,0.7361111111111112,0.278414517669532,0.3179537521815009,0.04871060171919771,0.01338432122370937,0.7846153846153846,0.04871060171919771,0.059957676933928984
0.68868868868868871,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.278414517669532,0.09990439770554493,0.7361111111111112,0.278414517669532,0.3179537521815009,0.04871060171919771,0.01338432122370937,0.7846153846153846,0.04871060171919771,0.059957676933928984
0.68968968968968969,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.278414517669532,0.09990439770554493,0.7361111111111112,0.278414517669532,0.3179537521815009,0.04871060171919771,0.01338432122370937,0.7846153846153846,0.04871060171919771,0.059957676933928984
0.69069069069069067,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.278414517669532,0.09990439770554493,0.7361111111111112,0.278414517669532,0.3179537521815009,0.04871060171919771,0.01338432122370937,0.7846153846153846,0.04871060171919771,0.059957676933928984
0.69169169169169165,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.278414517669532,0.09990439770554493,0.7361111111111112,0.278414517669532,0.3179537521815009,0.04871060171919771,0.01338432122370937,0.7846153846153846,0.04871060171919771,0.059957676933928984
0.69269269269269274,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.278414517669532,0.09990439770554493,0.7361111111111112,0.278414517669532,0.3179537521815009,0.04871060171919771,0.01338432122370937,0.7846153846153846,0.04871060171919771,0.059957676933928984
0.69369369369369371,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.278414517669532,0.09990439770554493,0.7361111111111112,0.278414517669532,0.3179537521815009,0.04871060171919771,0.01338432122370937,0.7846153846153846,0.04871060171919771,0.059957676933928984
0.69469469469469469,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.278414517669532,0.09990439770554493,0.7361111111111112,0.278414517669532,0.3179537521815009,0.04871060171919771,0.01338432122370937,0.7846153846153846,0.04871060171919771,0.059957676933928984
0.69569569569569567,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.278414517669532,0.09990439770554493,0.7361111111111112,0.278414517669532,0.3179537521815009,0.04871060171919771,0.01338432122370937,0.7846153846153846,0.04871060171919771,0.059957676933928984
0.69669669669669665,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.278414517669532,0.09990439770554493,0.7361111111111112,0.278414517669532,0.3179537521815009,0.04871060171919771,0.01338432122370937,0.7846153846153846,0.04871060171919771,0.059957676933928984
0.69769769769769774,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.278414517669532,0.09990439770554493,0.7361111111111112,0.278414517669532,0.3179537521815009,0.04871060171919771,0.01338432122370937,0.7846153846153846,0.04871060171919771,0.059957676933928984
0.69869869869869872,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.278414517669532,0.09990439770554493,0.7361111111111112,0.278414517669532,0.3179537521815009,0.04871060171919771,0.01338432122370937,0.7846153846153846,0.04871060171919771,0.059957676933928984
0.6996996996996997,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.278414517669532,0.09990439770554493,0.7361111111111112,0.278414517669532,0.3179537521815009,0.04871060171919771,0.01338432122370937,0.7846153846153846,0.04871060171919771,0.059957676933928984
0.70070070070070067,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.27793696275071633,0.09990439770554493,0.7357774968394437,0.27793696275071633,0.31744300207265186,0.04871060171919771,0.01338432122370937,0.7846153846153846,0.04871060171919771,0.059957676933928984
0.70170170170170165,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.27793696275071633,0.09990439770554493,0.7357774968394437,0.27793696275071633,0.31744300207265186,0.04871060171919771,0.01338432122370937,0.7846153846153846,0.04871060171919771,0.059957676933928984
0.70270270270270274,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.27793696275071633,0.09990439770554493,0.7357774968394437,0.27793696275071633,0.31744300207265186,0.04871060171919771,0.01338432122370937,0.7846153846153846,0.04871060171919771,0.059957676933928984
0.70370370370370372,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.27793696275071633,0.09990439770554493,0.7357774968394437,0.27793696275071633,0.31744300207265186,0.04871060171919771,0.01338432122370937,0.7846153846153846,0.04871060171919771,0.059957676933928984
0.7047047047047047,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.27793696275071633,0.09990439770554493,0.7357774968394437,0.27793696275071633,0.31744300207265186,0.04871060171919771,0.01338432122370937,0.7846153846153846,0.04871060171919771,0.059957676933928984
0.70570570570570568,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.27793696275071633,0.09990439770554493,0.7357774968394437,0.27793696275071633,0.31744300207265186,0.04871060171919771,0.01338432122370937,0.7846153846153846,0.04871060171919771,0.059957676933928984
0.70670670670670666,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.27793696275071633,0.09990439770554493,0.7357774968394437,0.27793696275071633,0.31744300207265186,0.04871060171919771,0.01338432122370937,0.7846153846153846,0.04871060171919771,0.059957676933928984
0.70770770770770774,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.27793696275071633,0.09990439770554493,0.7357774968394437,0.27793696275071633,0.31744300207265186,0.04871060171919771,0.01338432122370937,0.7846153846153846,0.04871060171919771,0.059957676933928984
0.70870870870870872,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.27793696275071633,0.09990439770554493,0.7357774968394437,0.27793696275071633,0.31744300207265186,0.04871060171919771,0.01338432122370937,0.7846153846153846,0.04871060171919771,0.059957676933928984
0.7097097097097097,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.27793696275071633,0.09990439770554493,0.7357774968394437,0.27793696275071633,0.31744300207265186,0.04871060171919771,0.01338432122370937,0.7846153846153846,0.04871060171919771,0.059957676933928984
0.71071071071071068,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.27793696275071633,0.09990439770554493,0.7357774968394437,0.27793696275071633,0.31744300207265186,0.04871060171919771,0.01338432122370937,0.7846153846153846,0.04871060171919771,0.059957676933928984
0.71171171171171166,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.27793696275071633,0.09990439770554493,0.7357774968394437,0.27793696275071633,0.31744300207265186,0.04871060171919771,0.01338432122370937,0.7846153846153846,0.04871060171919771,0.059957676933928984
0.71271271271271275,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.27793696275071633,0.09990439770554493,0.7357774968394437,0.27793696275071633,0.31744300207265186,0.04871060171919771,0.01338432122370937,0.7846153846153846,0.04871060171919771,0.059957676933928984
0.71371371371371373,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.27793696275071633,0.09990439770554493,0.7357774968394437,0.27793696275071633,0.31744300207265186,0.04871060171919771,0.01338432122370937,0.7846153846153846,0.04871060171919771,0.059957676933928984
0.71471471471471471,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.27793696275071633,0.09990439770554493,0.7357774968394437,0.27793696275071633,0.31744300207265186,0.04871060171919771,0.01338432122370937,0.7846153846153846,0.04871060171919771,0.059957676933928984
0.71571571571571568,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.27793696275071633,0.09990439770554493,0.7357774968394437,0.27793696275071633,0.31744300207265186,0.04871060171919771,0.01338432122370937,0.7846153846153846,0.04871060171919771,0.059957676933928984
0.71671671671671666,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.27793696275071633,0.09990439770554493,0.7357774968394437,0.27793696275071633,0.31744300207265186,0.04871060171919771,0.01338432122370937,0.7846153846153846,0.04871060171919771,0.059957676933928984
0.71771771771771775,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.27793696275071633,0.09990439770554493,0.7357774968394437,0.27793696275071633,0.31744300207265186,0.04871060171919771,0.01338432122370937,0.7846153846153846,0.04871060171919771,0.059957676933928984
0.71871871871871873,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.27793696275071633,0.09990439770554493,0.7357774968394437,0.27793696275071633,0.31744300207265186,0.04871060171919771,0.01338432122370937,0.7846153846153846,0.04871060171919771,0.059957676933928984
0.71971971971971971,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.27793696275071633,0.09990439770554493,0.7357774968394437,0.27793696275071633,0.31744300207265186,0.04871060171919771,0.01338432122370937,0.7846153846153846,0.04871060171919771,0.059957676933928984
0.72072072072072069,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.27793696275071633,0.09990439770554493,0.7357774968394437,0.27793696275071633,0.31744300207265186,0.04871060171919771,0.01338432122370937,0.7846153846153846,0.04871060171919771,0.059957676933928984
0.72172172172172167,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.27793696275071633,0.09990439770554493,0.7357774968394437,0.27793696275071633,0.31744300207265186,0.04871060171919771,0.01338432122370937,0.7846153846153846,0.04871060171919771,0.059957676933928984
0.72272272272272275,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.27793696275071633,0.09990439770554493,0.7357774968394437,0.27793696275071633,0.31744300207265186,0.04871060171919771,0.01338432122370937,0.7846153846153846,0.04871060171919771,0.059957676933928984
0.72372372372372373,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.27793696275071633,0.09990439770554493,0.7357774968394437,0.27793696275071633,0.31744300207265186,0.04871060171919771,0.01338432122370937,0.7846153846153846,0.04871060171919771,0.059957676933928984
0.72472472472472471,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.27793696275071633,0.09990439770554493,0.7357774968394437,0.27793696275071633,0.31744300207265186,0.04871060171919771,0.01338432122370937,0.7846153846153846,0.04871060171919771,0.059957676933928984
0.72572572572572569,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.27793696275071633,0.09990439770554493,0.7357774968394437,0.27793696275071633,0.31744300207265186,0.04871060171919771,0.01338432122370937,0.7846153846153846,0.04871060171919771,0.059957676933928984
0.72672672672672667,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.27793696275071633,0.09990439770554493,0.7357774968394437,0.27793696275071633,0.31744300207265186,0.04871060171919771,0.01338432122370937,0.7846153846153846,0.04871060171919771,0.059957676933928984
0.72772772772772776,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.27793696275071633,0.09990439770554493,0.7357774968394437,0.27793696275071633,0.31744300207265186,0.04871060171919771,0.01338432122370937,0.7846153846153846,0.04871060171919771,0.059957676933928984
0.72872872872872874,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.27793696275071633,0.09990439770554493,0.7357774968394437,0.27793696275071633,0.31744300207265186,0.04871060171919771,0.01338432122370937,0.7846153846153846,0.04871060171919771,0.059957676933928984
0.72972972972972971,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.27793696275071633,0.09990439770554493,0.7357774968394437,0.27793696275071633,0.31744300207265186,0.04871060171919771,0.01338432122370937,0.7846153846153846,0.04871060171919771,0.059957676933928984
0.73073073073073069,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.27793696275071633,0.09990439770554493,0.7357774968394437,0.27793696275071633,0.31744300207265186,0.04871060171919771,0.01338432122370937,0.7846153846153846,0.04871060171919771,0.059957676933928984
0.73173173173173167,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.27793696275071633,0.09990439770554493,0.7357774968394437,0.27793696275071633,0.31744300207265186,0.04871060171919771,0.01338432122370937,0.7846153846153846,0.04871060171919771,0.059957676933928984
0.73273273273273276,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.27793696275071633,0.09990439770554493,0.7357774968394437,0.27793696275071633,0.31744300207265186,0.04871060171919771,0.01338432122370937,0.7846153846153846,0.04871060171919771,0.059957676933928984
0.73373373373373374,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.27793696275071633,0.09990439770554493,0.7357774968394437,0.27793696275071633,0.31744300207265186,0.04871060171919771,0.01338432122370937,0.7846153846153846,0.04871060171919771,0.059957676933928984
0.73473473473473472,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.27793696275071633,0.09990439770554493,0.7357774968394437,0.27793696275071633,0.31744300207265186,0.04871060171919771,0.01338432122370937,0.7846153846153846,0.04871060171919771,0.059957676933928984
0.7357357357357357,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.27793696275071633,0.09990439770554493,0.7357774968394437,0.27793696275071633,0.31744300207265186,0.04871060171919771,0.01338432122370937,0.7846153846153846,0.04871060171919771,0.059957676933928984
0.73673673673673679,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.27793696275071633,0.09990439770554493,0.7357774968394437,0.27793696275071633,0.31744300207265186,0.04871060171919771,0.01338432122370937,0.7846153846153846,0.04871060171919771,0.059957676933928984
0.73773773773773776,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.27793696275071633,0.09990439770554493,0.7357774968394437,0.27793696275071633,0.31744300207265186,0.04871060171919771,0.01338432122370937,0.7846153846153846,0.04871060171919771,0.059957676933928984
0.73873873873873874,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.27793696275071633,0.09990439770554493,0.7357774968394437,0.27793696275071633,0.31744300207265186,0.04871060171919771,0.01338432122370937,0.7846153846153846,0.04871060171919771,0.059957676933928984
0.73973973973973972,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.27793696275071633,0.09990439770554493,0.7357774968394437,0.27793696275071633,0.31744300207265186,0.04871060171919771,0.01338432122370937,0.7846153846153846,0.04871060171919771,0.059957676933928984
0.7407407407407407,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.27793696275071633,0.09990439770554493,0.7357774968394437,0.27793696275071633,0.31744300207265186,0.04871060171919771,0.01338432122370937,0.7846153846153846,0.04871060171919771,0.059957676933928984
0.74174174174174179,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.27793696275071633,0.09990439770554493,0.7357774968394437,0.27793696275071633,0.31744300207265186,0.04871060171919771,0.01338432122370937,0.7846153846153846,0.04871060171919771,0.059957676933928984
0.74274274274274277,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.27793696275071633,0.09990439770554493,0.7357774968394437,0.27793696275071633,0.31744300207265186,0.04871060171919771,0.01338432122370937,0.7846153846153846,0.04871060171919771,0.059957676933928984
0.74374374374374375,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.27793696275071633,0.09990439770554493,0.7357774968394437,0.27793696275071633,0.31744300207265186,0.04871060171919771,0.01338432122370937,0.7846153846153846,0.04871060171919771,0.059957676933928984
0.74474474474474472,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.27793696275071633,0.09990439770554493,0.7357774968394437,0.27793696275071633,0.31744300207265186,0.04871060171919771,0.01338432122370937,0.7846153846153846,0.04871060171919771,0.059957676933928984
0.7457457457457457,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.27793696275071633,0.09990439770554493,0.7357774968394437,0.27793696275071633,0.31744300207265186,0.04871060171919771,0.01338432122370937,0.7846153846153846,0.04871060171919771,0.059957676933928984
0.74674674674674679,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.27793696275071633,0.09990439770554493,0.7357774968394437,0.27793696275071633,0.31744300207265186,0.04871060171919771,0.01338432122370937,0.7846153846153846,0.04871060171919771,0.059957676933928984
0.74774774774774777,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.27793696275071633,0.09990439770554493,0.7357774968394437,0.27793696275071633,0.31744300207265186,0.04871060171919771,0.01338432122370937,0.7846153846153846,0.04871060171919771,0.059957676933928984
0.74874874874874875,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.27793696275071633,0.09990439770554493,0.7357774968394437,0.27793696275071633,0.31744300207265186,0.04871060171919771,0.01338432122370937,0.7846153846153846,0.04871060171919771,0.059957676933928984
0.74974974974974973,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.27793696275071633,0.09990439770554493,0.7357774968394437,0.27793696275071633,0.31744300207265186,0.04871060171919771,0.01338432122370937,0.7846153846153846,0.04871060171919771,0.059957676933928984
0.75075075075075071,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.27793696275071633,0.09990439770554493,0.7357774968394437,0.27793696275071633,0.31744300207265186,0.04871060171919771,0.01338432122370937,0.7846153846153846,0.04871060171919771,0.059957676933928984
0.7517517517517518,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.27793696275071633,0.09990439770554493,0.7357774968394437,0.27793696275071633,0.31744300207265186,0.04871060171919771,0.01338432122370937,0.7846153846153846,0.04871060171919771,0.059957676933928984
0.75275275275275277,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.27745940783190065,0.09990439770554493,0.7354430379746836,0.27745940783190065,0.31693214051931046,0.04871060171919771,0.01338432122370937,0.7846153846153846,0.04871060171919771,0.059957676933928984
0.75375375375375375,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.27745940783190065,0.09990439770554493,0.7354430379746836,0.27745940783190065,0.31693214051931046,0.04871060171919771,0.01338432122370937,0.7846153846153846,0.04871060171919771,0.059957676933928984
0.75475475475475473,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.27745940783190065,0.09990439770554493,0.7354430379746836,0.27745940783190065,0.31693214051931046,0.04871060171919771,0.01338432122370937,0.7846153846153846,0.04871060171919771,0.059957676933928984
0.75575575575575571,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.27745940783190065,0.09990439770554493,0.7354430379746836,0.27745940783190065,0.31693214051931046,0.04871060171919771,0.01338432122370937,0.7846153846153846,0.04871060171919771,0.059957676933928984
0.7567567567567568,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.27745940783190065,0.09990439770554493,0.7354430379746836,0.27745940783190065,0.31693214051931046,0.04871060171919771,0.01338432122370937,0.7846153846153846,0.04871060171919771,0.059957676933928984
0.75775775775775778,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.27745940783190065,0.09990439770554493,0.7354430379746836,0.27745940783190065,0.31693214051931046,0.04871060171919771,0.01338432122370937,0.7846153846153846,0.04871060171919771,0.059957676933928984
0.75875875875875876,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.27745940783190065,0.09990439770554493,0.7354430379746836,0.27745940783190065,0.31693214051931046,0.04871060171919771,0.01338432122370937,0.7846153846153846,0.04871060171919771,0.059957676933928984
0.75975975975975973,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.27745940783190065,0.09990439770554493,0.7354430379746836,0.27745940783190065,0.31693214051931046,0.04871060171919771,0.01338432122370937,0.7846153846153846,0.04871060171919771,0.059957676933928984
0.76076076076076071,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.27745940783190065,0.09990439770554493,0.7354430379746836,0.27745940783190065,0.31693214051931046,0.04871060171919771,0.01338432122370937,0.7846153846153846,0.04871060171919771,0.059957676933928984
0.7617617617617618,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.27745940783190065,0.09990439770554493,0.7354430379746836,0.27745940783190065,0.31693214051931046,0.04871060171919771,0.01338432122370937,0.7846153846153846,0.04871060171919771,0.059957676933928984
0.76276276276276278,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.27745940783190065,0.09990439770554493,0.7354430379746836,0.27745940783190065,0.31693214051931046,0.04871060171919771,0.01338432122370937,0.7846153846153846,0.04871060171919771,0.059957676933928984
0.76376376376376376,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.27745940783190065,0.09990439770554493,0.7354430379746836,0.27745940783190065,0.31693214051931046,0.04871060171919771,0.01338432122370937,0.7846153846153846,0.04871060171919771,0.059957676933928984
0.76476476476476474,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.27745940783190065,0.09990439770554493,0.7354430379746836,0.27745940783190065,0.31693214051931046,0.04871060171919771,0.01338432122370937,0.7846153846153846,0.04871060171919771,0.059957676933928984
0.76576576576576572,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.27745940783190065,0.09990439770554493,0.7354430379746836,0.27745940783190065,0.31693214051931046,0.04871060171919771,0.01338432122370937,0.7846153846153846,0.04871060171919771,0.059957676933928984
0.76676676676676681,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.27745940783190065,0.09990439770554493,0.7354430379746836,0.27745940783190065,0.31693214051931046,0.04871060171919771,0.01338432122370937,0.7846153846153846,0.04871060171919771,0.059957676933928984
0.76776776776776778,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.27745940783190065,0.09990439770554493,0.7354430379746836,0.27745940783190065,0.31693214051931046,0.04871060171919771,0.01338432122370937,0.7846153846153846,0.04871060171919771,0.059957676933928984
0.76876876876876876,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.27745940783190065,0.09990439770554493,0.7354430379746836,0.27745940783190065,0.31693214051931046,0.04871060171919771,0.01338432122370937,0.7846153846153846,0.04871060171919771,0.059957676933928984
0.76976976976976974,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.27745940783190065,0.09990439770554493,0.7354430379746836,0.27745940783190065,0.31693214051931046,0.04871060171919771,0.01338432122370937,0.7846153846153846,0.04871060171919771,0.059957676933928984
0.77077077077077072,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.27745940783190065,0.09990439770554493,0.7354430379746836,0.27745940783190065,0.31693214051931046,0.04871060171919771,0.01338432122370937,0.7846153846153846,0.04871060171919771,0.059957676933928984
0.77177177177177181,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.27745940783190065,0.09990439770554493,0.7354430379746836,0.27745940783190065,0.31693214051931046,0.04871060171919771,0.01338432122370937,0.7846153846153846,0.04871060171919771,0.059957676933928984
0.77277277277277279,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.27745940783190065,0.09990439770554493,0.7354430379746836,0.27745940783190065,0.31693214051931046,0.04871060171919771,0.01338432122370937,0.7846153846153846,0.04871060171919771,0.059957676933928984
0.77377377377377377,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.27745940783190065,0.09990439770554493,0.7354430379746836,0.27745940783190065,0.31693214051931046,0.04871060171919771,0.01338432122370937,0.7846153846153846,0.04871060171919771,0.059957676933928984
0.77477477477477474,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.27745940783190065,0.09990439770554493,0.7354430379746836,0.27745940783190065,0.31693214051931046,0.04871060171919771,0.01338432122370937,0.7846153846153846,0.04871060171919771,0.059957676933928984
0.77577577577577572,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.27745940783190065,0.09990439770554493,0.7354430379746836,0.27745940783190065,0.31693214051931046,0.04871060171919771,0.01338432122370937,0.7846153846153846,0.04871060171919771,0.059957676933928984
0.77677677677677681,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.27745940783190065,0.09990439770554493,0.7354430379746836,0.27745940783190065,0.31693214051931046,0.04871060171919771,0.01338432122370937,0.7846153846153846,0.04871060171919771,0.059957676933928984
0.77777777777777779,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.27507163323782235,0.09703632887189292,0.7394094993581515,0.27507163323782235,0.31458219552157296,0.04871060171919771,0.01338432122370937,0.7846153846153846,0.04871060171919771,0.059957676933928984
0.77877877877877877,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.27507163323782235,0.09703632887189292,0.7394094993581515,0.27507163323782235,0.31458219552157296,0.04871060171919771,0.01338432122370937,0.7846153846153846,0.04871060171919771,0.059957676933928984
0.77977977977977975,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.27507163323782235,0.09703632887189292,0.7394094993581515,0.27507163323782235,0.31458219552157296,0.04871060171919771,0.01338432122370937,0.7846153846153846,0.04871060171919771,0.059957676933928984
0.78078078078078073,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.27507163323782235,0.09703632887189292,0.7394094993581515,0.27507163323782235,0.31458219552157296,0.04871060171919771,0.01338432122370937,0.7846153846153846,0.04871060171919771,0.059957676933928984
0.78178178178178181,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.27507163323782235,0.09703632887189292,0.7394094993581515,0.27507163323782235,0.31458219552157296,0.04871060171919771,0.01338432122370937,0.7846153846153846,0.04871060171919771,0.059957676933928984
0.78278278278278279,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.27507163323782235,0.09703632887189292,0.7394094993581515,0.27507163323782235,0.31458219552157296,0.04871060171919771,0.01338432122370937,0.7846153846153846,0.04871060171919771,0.059957676933928984
0.78378378378378377,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.27507163323782235,0.09703632887189292,0.7394094993581515,0.27507163323782235,0.31458219552157296,0.04871060171919771,0.01338432122370937,0.7846153846153846,0.04871060171919771,0.059957676933928984
0.78478478478478475,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.27507163323782235,0.09703632887189292,0.7394094993581515,0.27507163323782235,0.31458219552157296,0.04871060171919771,0.01338432122370937,0.7846153846153846,0.04871060171919771,0.059957676933928984
0.78578578578578573,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2745940783190067,0.09703632887189292,0.7390745501285347,0.2745940783190067,0.31407035175879394,0.04871060171919771,0.01338432122370937,0.7846153846153846,0.04871060171919771,0.059957676933928984
0.78678678678678682,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2745940783190067,0.09703632887189292,0.7390745501285347,0.2745940783190067,0.31407035175879394,0.04871060171919771,0.01338432122370937,0.7846153846153846,0.04871060171919771,0.059957676933928984
0.7877877877877878,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2745940783190067,0.09703632887189292,0.7390745501285347,0.2745940783190067,0.31407035175879394,0.04871060171919771,0.01338432122370937,0.7846153846153846,0.04871060171919771,0.059957676933928984
0.78878878878878878,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2745940783190067,0.09703632887189292,0.7390745501285347,0.2745940783190067,0.31407035175879394,0.04871060171919771,0.01338432122370937,0.7846153846153846,0.04871060171919771,0.059957676933928984
0.78978978978978975,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2745940783190067,0.09703632887189292,0.7390745501285347,0.2745940783190067,0.31407035175879394,0.04871060171919771,0.01338432122370937,0.7846153846153846,0.04871060171919771,0.059957676933928984
0.79079079079079073,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2745940783190067,0.09703632887189292,0.7390745501285347,0.2745940783190067,0.31407035175879394,0.04871060171919771,0.01338432122370937,0.7846153846153846,0.04871060171919771,0.059957676933928984
0.79179179179179182,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2745940783190067,0.09703632887189292,0.7390745501285347,0.2745940783190067,0.31407035175879394,0.04871060171919771,0.01338432122370937,0.7846153846153846,0.04871060171919771,0.059957676933928984
0.7927927927927928,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2745940783190067,0.09703632887189292,0.7390745501285347,0.2745940783190067,0.31407035175879394,0.04871060171919771,0.01338432122370937,0.7846153846153846,0.04871060171919771,0.059957676933928984
0.79379379379379378,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2745940783190067,0.09703632887189292,0.7390745501285347,0.2745940783190067,0.31407035175879394,0.04871060171919771,0.01338432122370937,0.7846153846153846,0.04871060171919771,0.059957676933928984
0.79479479479479476,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2745940783190067,0.09703632887189292,0.7390745501285347,0.2745940783190067,0.31407035175879394,0.04871060171919771,0.01338432122370937,0.7846153846153846,0.04871060171919771,0.059957676933928984
0.79579579579579574,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.27363896848137537,0.09703632887189292,0.7384020618556701,0.27363896848137537,0.3130463286713287,0.04871060171919771,0.01338432122370937,0.7846153846153846,0.04871060171919771,0.059957676933928984
0.79679679679679682,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.27363896848137537,0.09703632887189292,0.7384020618556701,0.27363896848137537,0.3130463286713287,0.04871060171919771,0.01338432122370937,0.7846153846153846,0.04871060171919771,0.059957676933928984
0.7977977977977978,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2731614135625597,0.0965583173996176,0.7390180878552972,0.2731614135625597,0.312568306010929,0.04871060171919771,0.01338432122370937,0.7846153846153846,0.04871060171919771,0.059957676933928984
0.79879879879879878,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.272683858643744,0.09608030592734225,0.7396373056994818,0.272683858643744,0.3120900743331876,0.04871060171919771,0.01338432122370937,0.7846153846153846,0.04871060171919771,0.059957676933928984
0.79979979979979976,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.2722063037249284,0.09608030592734225,0.7392996108949417,0.2722063037249284,0.3115775664152181,0.04871060171919771,0.01338432122370937,0.7846153846153846,0.04871060171919771,0.059957676933928984
0.80080080080080074,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.15998089780324737,0.014818355640535373,0.9153005464480874,0.15998089780324737,0.19160375200183022,0.04059216809933142,0.0076481835564053535,0.8415841584158416,0.04059216809933142,0.05013566120089655
0.80180180180180183,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.15950334288443171,0.014818355640535373,0.915068493150685,0.15950334288443171,0.19105365518819356,0.04059216809933142,0.0076481835564053535,0.8415841584158416,0.04059216809933142,0.05013566120089655
0.80280280280280281,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.1518624641833811,0.014340344168260038,0.9137931034482759,0.1518624641833811,0.18225584594222832,0.039159503342884434,0.006692160611854685,0.8541666666666666,0.039159503342884434,0.0483947119924457
0.80380380380380378,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.14183381088825214,0.011950286806883365,0.922360248447205,0.14183381088825214,0.17072890319613704,0.03677172874880611,0.0057361376673040155,0.8651685393258427,0.03677172874880611,0.045481393975191964
0.80480480480480476,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.12702960840496658,0.009560229445506692,0.9300699300699301,0.12702960840496658,0.15354421611637037,0.03390639923591213,0.005258126195028681,0.8658536585365854,0.03390639923591213,0.041972097422558516
0.80580580580580585,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.11604584527220631,0.006692160611854685,0.9455252918287937,0.11604584527220631,0.1407390246727673,0.029608404966571154,0.004302103250478011,0.8732394366197183,0.029608404966571154,0.036699419912394934
0.80680680680680683,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.1055396370582617,0.004302103250478011,0.9608695652173913,0.1055396370582617,0.1283987915407855,0.026743075453677174,0.002390057361376673,0.9180327868852459,0.026743075453677174,0.033187151831219626
0.80780780780780781,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.09216809933142311,0.0038240917782026767,0.9601990049751243,0.09216809933142311,0.11251020170222689,0.025310410697230182,0.0019120458891013384,0.9298245614035088,0.025310410697230182,0.03142416696312107
0.80880880880880879,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.08213944603629417,0.0028680688336520078,0.9662921348314607,0.08213944603629417,0.10053776011222817,0.021967526265520534,0.0019120458891013384,0.92,0.021967526265520534,0.02729646332779492
0.80980980980980977,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.07306590257879657,0.002390057361376673,0.9683544303797469,0.07306590257879657,0.08964143426294821,0.019579751671442217,0.0009560229445506692,0.9534883720930233,0.019579751671442217,0.02434968523577622
0.81081081081081086,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.06494746895893028,0.0019120458891013384,0.9714285714285714,0.06494746895893028,0.07984969469234382,0.015759312320916905,0.0009560229445506692,0.9428571428571428,0.015759312320916905,0.019617167994293187
0.81181181181181183,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.05635148042024833,0.0019120458891013384,0.9672131147540983,0.05635148042024833,0.06942810072958344,0.013849092645654251,0.0009560229445506692,0.9354838709677419,0.013849092645654251,0.017247531818722493
0.81281281281281281,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.05157593123209169,0.0019120458891013384,0.9642857142857143,0.05157593123209169,0.0636192271442036,0.011938872970391595,0.0004780114722753346,0.9615384615384616,0.011938872970391595,0.01487741014044275
0.81381381381381379,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.04632282712511939,0.0014340344168260039,0.97,0.04632282712511939,0.057220386974988206,0.009551098376313277,0.0,1.0,0.009551098376313277,0.011910433539780848
0.81481481481481477,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.04154727793696275,0.0014340344168260039,0.9666666666666667,0.04154727793696275,0.051381998582565556,0.007640878701050621,0.0,1.0,0.007640878701050621,0.009532888465204956
0.81581581581581586,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.03247373447946514,0.0014340344168260039,0.9577464788732394,0.03247373447946514,0.04025097667811056,0.0066857688634192934,0.0,1.0,0.0066857688634192934,0.00834326579261025
0.81681681681681684,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.027220630372492838,0.0014340344168260039,0.95,0.027220630372492838,0.03378378378378379,0.004775549188156638,0.0,1.0,0.004775549188156638,0.005962318149296447
0.81781781781781782,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.024355300859598854,0.0014340344168260039,0.9444444444444444,0.024355300859598854,0.030249110320284697,0.004297994269340974,0.0,1.0,0.004297994269340974,0.0053667262969588556
0.81881881881881879,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.022445081184336198,0.0014340344168260039,0.94,0.022445081184336198,0.027889864704486112,0.0033428844317096467,0.0,1.0,0.0033428844317096467,0.004175116306811404
0.81981981981981977,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.021012416427889206,0.0014340344168260039,0.9361702127659575,0.021012416427889206,0.02611895999050219,0.0028653295128939827,0.0,1.0,0.0028653295128939827,0.0035790980672870433
0.82082082082082086,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.019102196752626553,0.0009560229445506692,0.9523809523809523,0.019102196752626553,0.023758612497030172,0.0028653295128939827,0.0,1.0,0.0028653295128939827,0.0035790980672870433
0.82182182182182184,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.016714422158548233,0.0009560229445506692,0.9459459459459459,0.016714422158548233,0.020801141091168433,0.0028653295128939827,0.0,1.0,0.0028653295128939827,0.0035790980672870433
0.82282282282282282,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.014804202483285577,0.0009560229445506692,0.9393939393939394,0.014804202483285577,0.01843263170412653,0.0028653295128939827,0.0,1.0,0.0028653295128939827,0.0035790980672870433
0.8238238238238238,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.013849092645654251,0.0009560229445506692,0.9354838709677419,0.013849092645654251,0.017247531818722493,0.0028653295128939827,0.0,1.0,0.0028653295128939827,0.0035790980672870433
0.82482482482482478,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.012893982808022923,0.0004780114722753346,0.9642857142857143,0.012893982808022923,0.01606377915278439,0.0028653295128939827,0.0,1.0,0.0028653295128939827,0.0035790980672870433
0.82582582582582587,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.012416427889207259,0.0004780114722753346,0.9629629629629629,0.012416427889207259,0.01547066523860526,0.0028653295128939827,0.0,1.0,0.0028653295128939827,0.0035790980672870433
0.82682682682682684,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.011938872970391595,0.0004780114722753346,0.9615384615384616,0.011938872970391595,0.01487741014044275,0.002387774594078319,0.0,1.0,0.002387774594078319,0.002982937596945472
0.82782782782782782,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.010983763132760267,0.0004780114722753346,0.9583333333333334,0.010983763132760267,0.013690476190476189,0.0019102196752626551,0.0,1.0,0.0019102196752626551,0.002386634844868735
0.8288288288288288,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.010506208213944603,0.0004780114722753346,0.9565217391304348,0.010506208213944603,0.0130967972377664,0.0014326647564469914,0.0,1.0,0.0014326647564469914,0.0017901897601145722
0.82982982982982978,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.010506208213944603,0.0004780114722753346,0.9565217391304348,0.010506208213944603,0.0130967972377664,0.0014326647564469914,0.0,1.0,0.0014326647564469914,0.0017901897601145722
0.83083083083083087,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.009073543457497613,0.0004780114722753346,0.95,0.009073543457497613,0.011314911862791807,0.0004775549188156638,0.0,1.0,0.0004775549188156638,0.0005968723886832994
0.83183183183183185,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.008595988538681949,0.0004780114722753346,0.9473684210526315,0.008595988538681949,0.010720667063728408,0.0,0.0,0,0.0,0
0.83283283283283283,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.007640878701050621,0.0004780114722753346,0.9411764705882353,0.007640878701050621,0.009531752651018705,0.0,0.0,0,0.0,0
0.8338338338338338,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0057306590257879654,0.0004780114722753346,0.9230769230769231,0.0057306590257879654,0.00715222314936226,0.0,0.0,0,0.0,0
0.83483483483483478,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0052531041069723014,0.0004780114722753346,0.9166666666666666,0.0052531041069723014,0.006556986170720077,0.0,0.0,0,0.0,0
0.83583583583583587,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0052531041069723014,0.0004780114722753346,0.9166666666666666,0.0052531041069723014,0.006556986170720077,0.0,0.0,0,0.0,0
0.83683683683683685,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0052531041069723014,0.0004780114722753346,0.9166666666666666,0.0052531041069723014,0.006556986170720077,0.0,0.0,0,0.0,0
0.83783783783783783,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0052531041069723014,0.0004780114722753346,0.9166666666666666,0.0052531041069723014,0.006556986170720077,0.0,0.0,0,0.0,0
0.83883883883883881,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0052531041069723014,0.0004780114722753346,0.9166666666666666,0.0052531041069723014,0.006556986170720077,0.0,0.0,0,0.0,0
0.83983983983983979,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0052531041069723014,0.0004780114722753346,0.9166666666666666,0.0052531041069723014,0.006556986170720077,0.0,0.0,0,0.0,0
0.84084084084084088,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.004297994269340974,0.0004780114722753346,0.9,0.004297994269340974,0.005366086334366802,0.0,0.0,0,0.0,0
0.84184184184184185,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.004297994269340974,0.0004780114722753346,0.9,0.004297994269340974,0.005366086334366802,0.0,0.0,0,0.0,0
0.84284284284284283,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.004297994269340974,0.0004780114722753346,0.9,0.004297994269340974,0.005366086334366802,0.0,0.0,0,0.0,0
0.84384384384384381,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.004297994269340974,0.0004780114722753346,0.9,0.004297994269340974,0.005366086334366802,0.0,0.0,0,0.0,0
0.84484484484484479,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0038204393505253103,0.0004780114722753346,0.8888888888888888,0.0038204393505253103,0.004770423375074538,0.0,0.0,0,0.0,0
0.84584584584584588,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0038204393505253103,0.0004780114722753346,0.8888888888888888,0.0038204393505253103,0.004770423375074538,0.0,0.0,0,0.0,0
0.84684684684684686,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.002387774594078319,0.0004780114722753346,0.8333333333333334,0.002387774594078319,0.0029825817227392033,0.0,0.0,0,0.0,0
0.84784784784784784,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.002387774594078319,0.0004780114722753346,0.8333333333333334,0.002387774594078319,0.0029825817227392033,0.0,0.0,0,0.0,0
0.84884884884884881,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.002387774594078319,0.0004780114722753346,0.8333333333333334,0.002387774594078319,0.0029825817227392033,0.0,0.0,0,0.0,0
0.84984984984984979,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.002387774594078319,0.0004780114722753346,0.8333333333333334,0.002387774594078319,0.0029825817227392033,0.0,0.0,0,0.0,0
0.85085085085085088,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0,0.0,0,0.0,0
0.85185185185185186,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0,0.0,0,0.0,0
0.85285285285285284,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0,0.0,0,0.0,0
0.85385385385385382,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0,0.0,0,0.0,0
0.8548548548548548,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0,0.0,0,0.0,0
0.85585585585585588,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0,0.0,0,0.0,0
0.85685685685685686,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0,0.0,0,0.0,0
0.85785785785785784,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0,0.0,0,0.0,0
0.85885885885885882,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0,0.0,0,0.0,0
0.8598598598598598,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0,0.0,0,0.0,0
0.86086086086086089,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0,0.0,0,0.0,0
0.86186186186186187,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0,0.0,0,0.0,0
0.86286286286286284,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0,0.0,0,0.0,0
0.86386386386386382,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0,0.0,0,0.0,0
0.86486486486486491,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0,0.0,0,0.0,0
0.86586586586586589,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0,0.0,0,0.0,0
0.86686686686686687,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0,0.0,0,0.0,0
0.86786786786786785,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0,0.0,0,0.0,0
0.86886886886886883,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0,0.0,0,0.0,0
0.86986986986986992,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0,0.0,0,0.0,0
0.87087087087087089,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0,0.0,0,0.0,0
0.87187187187187187,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0,0.0,0,0.0,0
0.87287287287287285,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0,0.0,0,0.0,0
0.87387387387387383,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0,0.0,0,0.0,0
0.87487487487487492,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0,0.0,0,0.0,0
0.8758758758758759,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0,0.0,0,0.0,0
0.87687687687687688,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0,0.0,0,0.0,0
0.87787787787787785,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0,0.0,0,0.0,0
0.87887887887887883,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0,0.0,0,0.0,0
0.87987987987987992,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0,0.0,0,0.0,0
0.8808808808808809,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0,0.0,0,0.0,0
0.88188188188188188,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0,0.0,0,0.0,0
0.88288288288288286,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0,0.0,0,0.0,0
0.88388388388388384,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0004775549188156638,0.0004780114722753346,0.5,0.0004775549188156638,0.0005968011458582,0.0,0.0,0,0.0,0
0.88488488488488493,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0004775549188156638,0.0004780114722753346,0.5,0.0004775549188156638,0.0005968011458582,0.0,0.0,0,0.0,0
0.8858858858858859,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0004775549188156638,0.0004780114722753346,0.5,0.0004775549188156638,0.0005968011458582,0.0,0.0,0,0.0,0
0.88688688688688688,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0004775549188156638,0.0004780114722753346,0.5,0.0004775549188156638,0.0005968011458582,0.0,0.0,0,0.0,0
0.88788788788788786,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0004775549188156638,0.0004780114722753346,0.5,0.0004775549188156638,0.0005968011458582,0.0,0.0,0,0.0,0
0.88888888888888884,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0004775549188156638,0.0004780114722753346,0.5,0.0004775549188156638,0.0005968011458582,0.0,0.0,0,0.0,0
0.88988988988988993,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0004775549188156638,0.0004780114722753346,0.5,0.0004775549188156638,0.0005968011458582,0.0,0.0,0,0.0,0
0.89089089089089091,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0004775549188156638,0.0004780114722753346,0.5,0.0004775549188156638,0.0005968011458582,0.0,0.0,0,0.0,0
0.89189189189189189,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0004775549188156638,0.0004780114722753346,0.5,0.0004775549188156638,0.0005968011458582,0.0,0.0,0,0.0,0
0.89289289289289286,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0004775549188156638,0.0004780114722753346,0.5,0.0004775549188156638,0.0005968011458582,0.0,0.0,0,0.0,0
0.89389389389389384,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0004775549188156638,0.0004780114722753346,0.5,0.0004775549188156638,0.0005968011458582,0.0,0.0,0,0.0,0
0.89489489489489493,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0004775549188156638,0.0004780114722753346,0.5,0.0004775549188156638,0.0005968011458582,0.0,0.0,0,0.0,0
0.89589589589589591,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0004775549188156638,0.0004780114722753346,0.5,0.0004775549188156638,0.0005968011458582,0.0,0.0,0,0.0,0
0.89689689689689689,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0004775549188156638,0.0004780114722753346,0.5,0.0004775549188156638,0.0005968011458582,0.0,0.0,0,0.0,0
0.89789789789789787,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0004775549188156638,0.0004780114722753346,0.5,0.0004775549188156638,0.0005968011458582,0.0,0.0,0,0.0,0
0.89889889889889885,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0004775549188156638,0.0004780114722753346,0.5,0.0004775549188156638,0.0005968011458582,0.0,0.0,0,0.0,0
0.89989989989989994,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0004775549188156638,0.0004780114722753346,0.5,0.0004775549188156638,0.0005968011458582,0.0,0.0,0,0.0,0
0.90090090090090091,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0004775549188156638,0.0004780114722753346,0.5,0.0004775549188156638,0.0005968011458582,0.0,0.0,0,0.0,0
0.90190190190190189,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0004775549188156638,0.0004780114722753346,0.5,0.0004775549188156638,0.0005968011458582,0.0,0.0,0,0.0,0
0.90290290290290287,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0004775549188156638,0.0004780114722753346,0.5,0.0004775549188156638,0.0005968011458582,0.0,0.0,0,0.0,0
0.90390390390390385,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0004775549188156638,0.0004780114722753346,0.5,0.0004775549188156638,0.0005968011458582,0.0,0.0,0,0.0,0
0.90490490490490494,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0004775549188156638,0.0004780114722753346,0.5,0.0004775549188156638,0.0005968011458582,0.0,0.0,0,0.0,0
0.90590590590590592,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0004775549188156638,0.0004780114722753346,0.5,0.0004775549188156638,0.0005968011458582,0.0,0.0,0,0.0,0
0.9069069069069069,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0004775549188156638,0.0004780114722753346,0.5,0.0004775549188156638,0.0005968011458582,0.0,0.0,0,0.0,0
0.90790790790790787,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0004775549188156638,0.0004780114722753346,0.5,0.0004775549188156638,0.0005968011458582,0.0,0.0,0,0.0,0
0.90890890890890885,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0004775549188156638,0.0004780114722753346,0.5,0.0004775549188156638,0.0005968011458582,0.0,0.0,0,0.0,0
0.90990990990990994,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0004775549188156638,0.0004780114722753346,0.5,0.0004775549188156638,0.0005968011458582,0.0,0.0,0,0.0,0
0.91091091091091092,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0004775549188156638,0.0004780114722753346,0.5,0.0004775549188156638,0.0005968011458582,0.0,0.0,0,0.0,0
0.9119119119119119,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0004775549188156638,0.0004780114722753346,0.5,0.0004775549188156638,0.0005968011458582,0.0,0.0,0,0.0,0
0.91291291291291288,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0004775549188156638,0.0004780114722753346,0.5,0.0004775549188156638,0.0005968011458582,0.0,0.0,0,0.0,0
0.91391391391391386,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0004775549188156638,0.0004780114722753346,0.5,0.0004775549188156638,0.0005968011458582,0.0,0.0,0,0.0,0
0.91491491491491495,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0004775549188156638,0.0004780114722753346,0.5,0.0004775549188156638,0.0005968011458582,0.0,0.0,0,0.0,0
0.91591591591591592,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0004775549188156638,0.0004780114722753346,0.5,0.0004775549188156638,0.0005968011458582,0.0,0.0,0,0.0,0
0.9169169169169169,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0004775549188156638,0.0004780114722753346,0.5,0.0004775549188156638,0.0005968011458582,0.0,0.0,0,0.0,0
0.91791791791791788,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0004775549188156638,0.0004780114722753346,0.5,0.0004775549188156638,0.0005968011458582,0.0,0.0,0,0.0,0
0.91891891891891886,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0004775549188156638,0.0004780114722753346,0.5,0.0004775549188156638,0.0005968011458582,0.0,0.0,0,0.0,0
0.91991991991991995,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0004775549188156638,0.0004780114722753346,0.5,0.0004775549188156638,0.0005968011458582,0.0,0.0,0,0.0,0
0.92092092092092093,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0004775549188156638,0.0004780114722753346,0.5,0.0004775549188156638,0.0005968011458582,0.0,0.0,0,0.0,0
0.92192192192192191,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0004775549188156638,0.0004780114722753346,0.5,0.0004775549188156638,0.0005968011458582,0.0,0.0,0,0.0,0
0.92292292292292288,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0004775549188156638,0.0004780114722753346,0.5,0.0004775549188156638,0.0005968011458582,0.0,0.0,0,0.0,0
0.92392392392392386,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0004775549188156638,0.0004780114722753346,0.5,0.0004775549188156638,0.0005968011458582,0.0,0.0,0,0.0,0
0.92492492492492495,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0004775549188156638,0.0004780114722753346,0.5,0.0004775549188156638,0.0005968011458582,0.0,0.0,0,0.0,0
0.92592592592592593,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0004775549188156638,0.0004780114722753346,0.5,0.0004775549188156638,0.0005968011458582,0.0,0.0,0,0.0,0
0.92692692692692691,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0004775549188156638,0.0004780114722753346,0.5,0.0004775549188156638,0.0005968011458582,0.0,0.0,0,0.0,0
0.92792792792792789,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0004775549188156638,0.0004780114722753346,0.5,0.0004775549188156638,0.0005968011458582,0.0,0.0,0,0.0,0
0.92892892892892887,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0004775549188156638,0.0004780114722753346,0.5,0.0004775549188156638,0.0005968011458582,0.0,0.0,0,0.0,0
0.92992992992992995,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0004775549188156638,0.0004780114722753346,0.5,0.0004775549188156638,0.0005968011458582,0.0,0.0,0,0.0,0
0.93093093093093093,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0004775549188156638,0.0004780114722753346,0.5,0.0004775549188156638,0.0005968011458582,0.0,0.0,0,0.0,0
0.93193193193193191,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0004775549188156638,0.0004780114722753346,0.5,0.0004775549188156638,0.0005968011458582,0.0,0.0,0,0.0,0
0.93293293293293289,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0004775549188156638,0.0004780114722753346,0.5,0.0004775549188156638,0.0005968011458582,0.0,0.0,0,0.0,0
0.93393393393393398,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0004775549188156638,0.0004780114722753346,0.5,0.0004775549188156638,0.0005968011458582,0.0,0.0,0,0.0,0
0.93493493493493496,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0004775549188156638,0.0004780114722753346,0.5,0.0004775549188156638,0.0005968011458582,0.0,0.0,0,0.0,0
0.93593593593593594,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0004775549188156638,0.0004780114722753346,0.5,0.0004775549188156638,0.0005968011458582,0.0,0.0,0,0.0,0
0.93693693693693691,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0004775549188156638,0.0004780114722753346,0.5,0.0004775549188156638,0.0005968011458582,0.0,0.0,0,0.0,0
0.93793793793793789,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0004775549188156638,0.0004780114722753346,0.5,0.0004775549188156638,0.0005968011458582,0.0,0.0,0,0.0,0
0.93893893893893898,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0004775549188156638,0.0004780114722753346,0.5,0.0004775549188156638,0.0005968011458582,0.0,0.0,0,0.0,0
0.93993993993993996,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0004775549188156638,0.0004780114722753346,0.5,0.0004775549188156638,0.0005968011458582,0.0,0.0,0,0.0,0
0.94094094094094094,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0004775549188156638,0.0004780114722753346,0.5,0.0004775549188156638,0.0005968011458582,0.0,0.0,0,0.0,0
0.94194194194194192,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0004775549188156638,0.0004780114722753346,0.5,0.0004775549188156638,0.0005968011458582,0.0,0.0,0,0.0,0
0.9429429429429429,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0004775549188156638,0.0004780114722753346,0.5,0.0004775549188156638,0.0005968011458582,0.0,0.0,0,0.0,0
0.94394394394394399,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0004775549188156638,0.0004780114722753346,0.5,0.0004775549188156638,0.0005968011458582,0.0,0.0,0,0.0,0
0.94494494494494496,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0004775549188156638,0.0004780114722753346,0.5,0.0004775549188156638,0.0005968011458582,0.0,0.0,0,0.0,0
0.94594594594594594,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0004775549188156638,0.0004780114722753346,0.5,0.0004775549188156638,0.0005968011458582,0.0,0.0,0,0.0,0
0.94694694694694692,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0004775549188156638,0.0004780114722753346,0.5,0.0004775549188156638,0.0005968011458582,0.0,0.0,0,0.0,0
0.9479479479479479,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0004775549188156638,0.0004780114722753346,0.5,0.0004775549188156638,0.0005968011458582,0.0,0.0,0,0.0,0
0.94894894894894899,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0004775549188156638,0.0004780114722753346,0.5,0.0004775549188156638,0.0005968011458582,0.0,0.0,0,0.0,0
0.94994994994994997,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0004775549188156638,0.0004780114722753346,0.5,0.0004775549188156638,0.0005968011458582,0.0,0.0,0,0.0,0
0.95095095095095095,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0004775549188156638,0.0004780114722753346,0.5,0.0004775549188156638,0.0005968011458582,0.0,0.0,0,0.0,0
0.95195195195195192,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0004775549188156638,0.0004780114722753346,0.5,0.0004775549188156638,0.0005968011458582,0.0,0.0,0,0.0,0
0.9529529529529529,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0004775549188156638,0.0004780114722753346,0.5,0.0004775549188156638,0.0005968011458582,0.0,0.0,0,0.0,0
0.95395395395395399,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0004775549188156638,0.0004780114722753346,0.5,0.0004775549188156638,0.0005968011458582,0.0,0.0,0,0.0,0
0.95495495495495497,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0004775549188156638,0.0004780114722753346,0.5,0.0004775549188156638,0.0005968011458582,0.0,0.0,0,0.0,0
0.95595595595595595,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0004775549188156638,0.0004780114722753346,0.5,0.0004775549188156638,0.0005968011458582,0.0,0.0,0,0.0,0
0.95695695695695693,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0004775549188156638,0.0004780114722753346,0.5,0.0004775549188156638,0.0005968011458582,0.0,0.0,0,0.0,0
0.95795795795795791,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0004775549188156638,0.0004780114722753346,0.5,0.0004775549188156638,0.0005968011458582,0.0,0.0,0,0.0,0
0.958958958958959,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0004775549188156638,0.0004780114722753346,0.5,0.0004775549188156638,0.0005968011458582,0.0,0.0,0,0.0,0
0.95995995995995997,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0004775549188156638,0.0004780114722753346,0.5,0.0004775549188156638,0.0005968011458582,0.0,0.0,0,0.0,0
0.96096096096096095,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0004775549188156638,0.0004780114722753346,0.5,0.0004775549188156638,0.0005968011458582,0.0,0.0,0,0.0,0
0.96196196196196193,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0004775549188156638,0.0004780114722753346,0.5,0.0004775549188156638,0.0005968011458582,0.0,0.0,0,0.0,0
0.96296296296296291,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0004775549188156638,0.0004780114722753346,0.5,0.0004775549188156638,0.0005968011458582,0.0,0.0,0,0.0,0
0.963963963963964,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0004775549188156638,0.0004780114722753346,0.5,0.0004775549188156638,0.0005968011458582,0.0,0.0,0,0.0,0
0.96496496496496498,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0004775549188156638,0.0004780114722753346,0.5,0.0004775549188156638,0.0005968011458582,0.0,0.0,0,0.0,0
0.96596596596596596,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0004775549188156638,0.0004780114722753346,0.5,0.0004775549188156638,0.0005968011458582,0.0,0.0,0,0.0,0
0.96696696696696693,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0004775549188156638,0.0004780114722753346,0.5,0.0004775549188156638,0.0005968011458582,0.0,0.0,0,0.0,0
0.96796796796796791,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0004775549188156638,0.0004780114722753346,0.5,0.0004775549188156638,0.0005968011458582,0.0,0.0,0,0.0,0
0.968968968968969,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0004775549188156638,0.0004780114722753346,0.5,0.0004775549188156638,0.0005968011458582,0.0,0.0,0,0.0,0
0.96996996996996998,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0004775549188156638,0.0004780114722753346,0.5,0.0004775549188156638,0.0005968011458582,0.0,0.0,0,0.0,0
0.97097097097097096,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0004775549188156638,0.0004780114722753346,0.5,0.0004775549188156638,0.0005968011458582,0.0,0.0,0,0.0,0
0.97197197197197194,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0004775549188156638,0.0004780114722753346,0.5,0.0004775549188156638,0.0005968011458582,0.0,0.0,0,0.0,0
0.97297297297297292,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0004775549188156638,0.0004780114722753346,0.5,0.0004775549188156638,0.0005968011458582,0.0,0.0,0,0.0,0
0.97397397397397401,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0004775549188156638,0.0004780114722753346,0.5,0.0004775549188156638,0.0005968011458582,0.0,0.0,0,0.0,0
0.97497497497497498,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0004775549188156638,0.0004780114722753346,0.5,0.0004775549188156638,0.0005968011458582,0.0,0.0,0,0.0,0
0.97597597597597596,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0004775549188156638,0.0004780114722753346,0.5,0.0004775549188156638,0.0005968011458582,0.0,0.0,0,0.0,0
0.97697697697697694,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0004775549188156638,0.0004780114722753346,0.5,0.0004775549188156638,0.0005968011458582,0.0,0.0,0,0.0,0
0.97797797797797792,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0004775549188156638,0.0004780114722753346,0.5,0.0004775549188156638,0.0005968011458582,0.0,0.0,0,0.0,0
0.97897897897897901,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0004775549188156638,0.0004780114722753346,0.5,0.0004775549188156638,0.0005968011458582,0.0,0.0,0,0.0,0
0.97997997997997999,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0004775549188156638,0.0004780114722753346,0.5,0.0004775549188156638,0.0005968011458582,0.0,0.0,0,0.0,0
0.98098098098098097,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0004775549188156638,0.0004780114722753346,0.5,0.0004775549188156638,0.0005968011458582,0.0,0.0,0,0.0,0
0.98198198198198194,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0004775549188156638,0.0004780114722753346,0.5,0.0004775549188156638,0.0005968011458582,0.0,0.0,0,0.0,0
0.98298298298298292,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0004775549188156638,0.0004780114722753346,0.5,0.0004775549188156638,0.0005968011458582,0.0,0.0,0,0.0,0
0.98398398398398401,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0004775549188156638,0.0004780114722753346,0.5,0.0004775549188156638,0.0005968011458582,0.0,0.0,0,0.0,0
0.98498498498498499,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0004775549188156638,0.0004780114722753346,0.5,0.0004775549188156638,0.0005968011458582,0.0,0.0,0,0.0,0
0.98598598598598597,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0004775549188156638,0.0004780114722753346,0.5,0.0004775549188156638,0.0005968011458582,0.0,0.0,0,0.0,0
0.98698698698698695,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0004775549188156638,0.0004780114722753346,0.5,0.0004775549188156638,0.0005968011458582,0.0,0.0,0,0.0,0
0.98798798798798793,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0004775549188156638,0.0004780114722753346,0.5,0.0004775549188156638,0.0005968011458582,0.0,0.0,0,0.0,0
0.98898898898898902,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0004775549188156638,0.0004780114722753346,0.5,0.0004775549188156638,0.0005968011458582,0.0,0.0,0,0.0,0
0.98998998998998999,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0004775549188156638,0.0004780114722753346,0.5,0.0004775549188156638,0.0005968011458582,0.0,0.0,0,0.0,0
0.99099099099099097,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0004775549188156638,0.0004780114722753346,0.5,0.0004775549188156638,0.0005968011458582,0.0,0.0,0,0.0,0
0.99199199199199195,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0004775549188156638,0.0004780114722753346,0.5,0.0004775549188156638,0.0005968011458582,0.0,0.0,0,0.0,0
0.99299299299299304,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0004775549188156638,0.0004780114722753346,0.5,0.0004775549188156638,0.0005968011458582,0.0,0.0,0,0.0,0
0.99399399399399402,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0004775549188156638,0.0004780114722753346,0.5,0.0004775549188156638,0.0005968011458582,0.0,0.0,0,0.0,0
0.994994994994995,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0004775549188156638,0.0004780114722753346,0.5,0.0004775549188156638,0.0005968011458582,0.0,0.0,0,0.0,0
0.99599599599599598,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0004775549188156638,0.0004780114722753346,0.5,0.0004775549188156638,0.0005968011458582,0.0,0.0,0,0.0,0
0.99699699699699695,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0004775549188156638,0.0004780114722753346,0.5,0.0004775549188156638,0.0005968011458582,0.0,0.0,0,0.0,0
0.99799799799799804,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0004775549188156638,0.0004780114722753346,0.5,0.0004775549188156638,0.0005968011458582,0.0,0.0,0,0.0,0
0.99899899899899902,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0004775549188156638,0.0004780114722753346,0.5,0.0004775549188156638,0.0005968011458582,0.0,0.0,0,0.0,0
1.0,0.0009551098376313276,0.0004780114722753346,0.6666666666666666,0.0009551098376313276,0.0011934598400763813,0.0,0.0004780114722753346,0.0,0.0,0,0.0,0.0,0,0.0,0


==> chart/summary_scalability_densities.csv <==
nnode,expected_nedge,expected_density,mu,node_split,edge_split,total,node_split_iter_cnt,edge_split_iter_cnt,scale,avg_node_split,avg_edge_split,avg_total,std_total
4000,15996,0.002,0.6,11.68629217,42.34170723,54.0279994,32,86,0.577079962,11.44642935,49.87062457,61.31705391,12.60284111
4000,47988,0.006,0.6,12.10244989,62.7483182,74.85076809,39,69,0.718886364,11.87734749,43.97664387,55.85399137,14.16268678
4000,79980,0.01,0.6,12.47201586,60.76223946,73.23425531,34,55,0.796214341,12.14403162,46.85777912,59.00181074,16.62249448
4000,111972,0.014,0.6,12.44957662,58.62441778,71.0739944,36,58,0.851639121,12.67006266,53.26444716,65.93450983,15.61773953
4000,143964,0.018,0.6,13.29200387,59.78921127,73.08121514,46,59,0.895538985,12.93405154,53.23927886,66.1733304,18.32773356
4000,175956,0.022,0.6,12.7382369,65.37882447,78.11706138,34,52,0.932211662,12.8820802,54.81744947,67.69952967,11.37720422


==> chart/summary_scalability_nodes.csv <==
nnode,expected_nedge,expected_density,mu,node_split,edge_split,total,node_split_iter_cnt,edge_split_iter_cnt,scale,avg_node_split,avg_edge_split,avg_total,std_total
2000,20469.76,0.01024,0.6,3.620428562,10.71860147,14.33903003,36,57,0.8,3.702331877,14.09041831,17.79275019,4.726562422
4000,81899.52,0.01024,0.6,12.15999818,55.75712323,67.91712141,35,54,0.8,12.20205352,51.12320988,63.3252634,15.74346528
6000,184289.28,0.01024,0.6,26.29819036,71.63533115,97.93352151,36,56,0.8,26.1777472,89.84281404,116.0205612,23.7200573
8000,327639.04,0.01024,0.6,46.26054931,102.0041933,148.2647426,28,46,0.8,46.25963888,120.0698096,166.3294485,8.919821742
10000,511948.8,0.01024,0.6,70.91958046,190.4025075,261.322088,31,52,0.8,71.78352692,184.5905989,256.3741258,10.12038272
12000,737218.56,0.01024,0.6,101.6334572,252.8231387,354.4565959,32,51,0.8,102.4980032,267.9699317,370.4679349,10.2203637
14000,1003448.32,0.01024,0.6,132.3609469,367.167872,499.5288188,27,54,0.8,136.8457784,354.8068874,491.6526658,31.9292609

